Push-Pull Medium Access for Digital Twin Alignment and Low-Latency Anomaly Reporting

A digital twin (DT) contains a set of virtual models of real systems and processes that are synchronized with their physical counterparts. In a setup in which contact with the physical world is maintained through sensors and actuators that are wirelessly connected to the DT's computing engine, DT alignment requires periodic status updates, while safety-critical messages and fault conditions call for low-latency anomaly reporting, creating a fundamental trade-off in how wireless resources are used. We present a medium access framework combining pull-based updates, centrally scheduled according to goal-oriented principles, with urgent push-based updates, for which transmission decisions are made directly by the sensors. This enables the system to quickly detect and recover from anomalies while maintaining DT alignment. We thus design a push-pull scheduler (PPS) that strikes a balance in the trade-off between DT alignment in normal conditions and anomaly reporting, optimizing resource usage and reducing DT drift by 20 - 30% with respect to state-of-the-art solutions while maintaining the same anomaly detection guarantees, or reducing worst-case anomaly detection times by 30 - 70% while meeting the same DT alignment conditions.

==> fig/fig_data/coexistence_frame_het.csv <==
P,ThetaAvg,Theta99,Theta999,PsiAvg,Psi99,Psi999
2,2.074816,60.0,96.0,0.065333,2.0,5.0
3,2.706515,70.0,97.0,0.07189,2.0,5.0
4,0.243585,5.0,11.0,0.073903,2.0,5.0
5,0.150073,4.0,7.0,0.078416,3.0,6.0
6,0.102096,3.0,5.0,0.086092,3.0,6.0
7,0.075647,2.0,5.0,0.094282,3.0,6.0
8,0.059092,2.0,4.0,0.103886,3.0,6.0
9,0.045663,2.0,4.0,0.119321,4.0,7.0
10,0.037884,1.0,3.0,0.13508,4.0,7.0
11,0.031694,1.0,3.0,0.157968,4.0,8.0
12,0.028302,1.0,3.0,0.183521,5.0,9.0
13,0.024969,1.0,3.0,0.22409,6.0,10.0
14,0.022976,1.0,3.0,0.274069,6.0,11.0
15,0.020461,1.0,2.0,0.350859,7.0,12.0
16,0.019084,1.0,2.0,0.459407,9.0,14.0
17,0.017708,1.0,2.0,0.654125,11.0,18.0
18,0.016253,1.0,2.0,1.202402,18.0,30.0


==> fig/fig_data/coexistence_frame_hom.csv <==
P,ThetaAvg,Theta99,Theta999,PsiAvg,Psi99,Psi999
2,1.733619,59.0,96.0,0.079995,3.0,5.0
3,1.104664,31.0,91.0,0.0851,3.0,5.0
4,0.143962,4.0,8.0,0.087558,3.0,5.0
5,0.087264,3.0,6.0,0.096801,3.0,6.0
6,0.057212,2.0,4.0,0.104557,3.0,6.0
7,0.042484,2.0,4.0,0.116054,3.0,6.0
8,0.031982,1.0,3.0,0.128302,4.0,7.0
9,0.026014,1.0,3.0,0.149162,4.0,7.0
10,0.021722,1.0,3.0,0.167737,4.0,8.0
11,0.018259,1.0,2.0,0.195203,5.0,8.0
12,0.016737,1.0,2.0,0.234021,5.0,9.0
13,0.014305,1.0,2.0,0.278549,6.0,10.0
14,0.013431,1.0,2.0,0.348914,7.0,11.0
15,0.01238,0.0,2.0,0.442863,8.0,13.0
16,0.011449,0.0,2.0,0.599284,10.0,15.0
17,0.010618,0.0,2.0,0.925039,13.0,24.0
18,0.009884,0.0,2.0,1.771138,22.0,35.0


==> fig/fig_data/coexistence_frame_kalman.csv <==
P,aoii_avg,aoii_99,aoii_999,mse_avg,mse_99,mse_999
2,1.311277,59.0,96.0,1.959653,8.4795,13.0115
3,0.984733,40.0,94.0,2.053429,8.8155,13.5895
4,0.078584,2.0,6.0,2.120078,9.0735,13.9195
5,0.054998,2.0,4.0,2.245301,9.6715,14.8585
6,0.0421,2.0,4.0,2.40545,10.4925,16.2665
7,0.033311,1.0,3.0,2.586436,11.3735,17.7255
8,0.027535,1.0,3.0,2.813889,12.4715,19.6205
9,0.023419,1.0,3.0,3.073787,13.7825,21.7075
10,0.020422,1.0,3.0,3.401977,15.4905,24.6105
11,0.017756,1.0,2.0,3.843666,17.7375,28.7095
12,0.015925,1.0,2.0,4.557498,21.6365,34.9525
13,0.014247,1.0,2.0,5.367437,26.1665,42.2975
14,0.012693,0.0,2.0,6.506219,32.7385,53.4705
15,0.011841,0.0,2.0,8.072625,42.2715,69.1765
16,0.01113,0.0,2.0,10.277163,55.8885,85.5835
17,0.010298,0.0,2.0,13.384635,73.5935,95.7485
18,0.009563,0.0,2.0,17.586211,87.5635,98.5895


==> fig/fig_data/coexistence_kalman_cdf_aoii.csv <==
AoII,05,10,15
0,0.96818,0.985456,0.990892
1,0.985789,0.995586,0.997832
2,0.994527,0.998872,0.999548
3,0.998034,0.999735,0.99991
4,0.999273,0.999944,0.999981
5,0.999631,0.999988,0.999996
6,0.999803,0.999998,0.999999
7,0.999894,1.0,1.0
8,0.999943,1.0,1.0
9,0.999969,1.0,1.0
10,0.999982,1.0,1.0
11,0.99999,1.0,1.0
12,0.999995,1.0,1.0
13,0.999998,1.0,1.0
14,0.999999,1.0,1.0
15,0.999999,1.0,1.0
16,1.0,1.0,1.0
17,1.0,1.0,1.0
18,1.0,1.0,1.0
19,1.0,1.0,1.0
20,1.0,1.0,1.0
21,1.0,1.0,1.0
22,1.0,1.0,1.0
23,1.0,1.0,1.0
24,1.0,1.0,1.0
25,1.0,1.0,1.0
26,1.0,1.0,1.0
27,1.0,1.0,1.0
28,1.0,1.0,1.0
29,1.0,1.0,1.0
30,1.0,1.0,1.0
31,1.0,1.0,1.0
32,1.0,1.0,1.0
33,1.0,1.0,1.0
34,1.0,1.0,1.0
35,1.0,1.0,1.0
36,1.0,1.0,1.0
37,1.0,1.0,1.0
38,1.0,1.0,1.0
39,1.0,1.0,1.0
40,1.0,1.0,1.0
41,1.0,1.0,1.0
42,1.0,1.0,1.0
43,1.0,1.0,1.0
44,1.0,1.0,1.0
45,1.0,1.0,1.0
46,1.0,1.0,1.0
47,1.0,1.0,1.0
48,1.0,1.0,1.0
49,1.0,1.0,1.0
50,1.0,1.0,1.0
51,1.0,1.0,1.0
52,1.0,1.0,1.0
53,1.0,1.0,1.0
54,1.0,1.0,1.0
55,1.0,1.0,1.0
56,1.0,1.0,1.0
57,1.0,1.0,1.0
58,1.0,1.0,1.0
59,1.0,1.0,1.0
60,1.0,1.0,1.0
61,1.0,1.0,1.0
62,1.0,1.0,1.0
63,1.0,1.0,1.0
64,1.0,1.0,1.0
65,1.0,1.0,1.0
66,1.0,1.0,1.0
67,1.0,1.0,1.0
68,1.0,1.0,1.0
69,1.0,1.0,1.0
70,1.0,1.0,1.0
71,1.0,1.0,1.0
72,1.0,1.0,1.0
73,1.0,1.0,1.0
74,1.0,1.0,1.0
75,1.0,1.0,1.0
76,1.0,1.0,1.0
77,1.0,1.0,1.0
78,1.0,1.0,1.0
79,1.0,1.0,1.0
80,1.0,1.0,1.0
81,1.0,1.0,1.0
82,1.0,1.0,1.0
83,1.0,1.0,1.0
84,1.0,1.0,1.0
85,1.0,1.0,1.0
86,1.0,1.0,1.0
87,1.0,1.0,1.0
88,1.0,1.0,1.0
89,1.0,1.0,1.0
90,1.0,1.0,1.0
91,1.0,1.0,1.0
92,1.0,1.0,1.0
93,1.0,1.0,1.0
94,1.0,1.0,1.0
95,1.0,1.0,1.0
96,1.0,1.0,1.0
97,1.0,1.0,1.0
98,1.0,1.0,1.0
99,1.0,1.0,1.0
100,1.0,1.0,1.0
101,1.0,1.0,1.0
102,1.0,1.0,1.0
103,1.0,1.0,1.0
104,1.0,1.0,1.0
105,1.0,1.0,1.0
106,1.0,1.0,1.0
107,1.0,1.0,1.0
108,1.0,1.0,1.0
109,1.0,1.0,1.0
110,1.0,1.0,1.0
111,1.0,1.0,1.0
112,1.0,1.0,1.0
113,1.0,1.0,1.0
114,1.0,1.0,1.0
115,1.0,1.0,1.0
116,1.0,1.0,1.0
117,1.0,1.0,1.0
118,1.0,1.0,1.0
119,1.0,1.0,1.0
120,1.0,1.0,1.0
121,1.0,1.0,1.0
122,1.0,1.0,1.0
123,1.0,1.0,1.0
124,1.0,1.0,1.0
125,1.0,1.0,1.0
126,1.0,1.0,1.0
127,1.0,1.0,1.0
128,1.0,1.0,1.0
129,1.0,1.0,1.0
130,1.0,1.0,1.0
131,1.0,1.0,1.0
132,1.0,1.0,1.0
133,1.0,1.0,1.0
134,1.0,1.0,1.0
135,1.0,1.0,1.0
136,1.0,1.0,1.0
137,1.0,1.0,1.0
138,1.0,1.0,1.0
139,1.0,1.0,1.0
140,1.0,1.0,1.0
141,1.0,1.0,1.0
142,1.0,1.0,1.0
143,1.0,1.0,1.0
144,1.0,1.0,1.0
145,1.0,1.0,1.0
146,1.0,1.0,1.0
147,1.0,1.0,1.0
148,1.0,1.0,1.0
149,1.0,1.0,1.0
150,1.0,1.0,1.0
151,1.0,1.0,1.0
152,1.0,1.0,1.0
153,1.0,1.0,1.0
154,1.0,1.0,1.0
155,1.0,1.0,1.0
156,1.0,1.0,1.0
157,1.0,1.0,1.0
158,1.0,1.0,1.0
159,1.0,1.0,1.0
160,1.0,1.0,1.0
161,1.0,1.0,1.0
162,1.0,1.0,1.0
163,1.0,1.0,1.0
164,1.0,1.0,1.0
165,1.0,1.0,1.0
166,1.0,1.0,1.0
167,1.0,1.0,1.0
168,1.0,1.0,1.0
169,1.0,1.0,1.0
170,1.0,1.0,1.0
171,1.0,1.0,1.0
172,1.0,1.0,1.0
173,1.0,1.0,1.0
174,1.0,1.0,1.0
175,1.0,1.0,1.0
176,1.0,1.0,1.0
177,1.0,1.0,1.0
178,1.0,1.0,1.0
179,1.0,1.0,1.0
180,1.0,1.0,1.0
181,1.0,1.0,1.0
182,1.0,1.0,1.0
183,1.0,1.0,1.0
184,1.0,1.0,1.0
185,1.0,1.0,1.0
186,1.0,1.0,1.0
187,1.0,1.0,1.0
188,1.0,1.0,1.0
189,1.0,1.0,1.0
190,1.0,1.0,1.0
191,1.0,1.0,1.0
192,1.0,1.0,1.0
193,1.0,1.0,1.0
194,1.0,1.0,1.0
195,1.0,1.0,1.0
196,1.0,1.0,1.0
197,1.0,1.0,1.0
198,1.0,1.0,1.0
199,1.0,1.0,1.0
200,1.0,1.0,1.0
201,1.0,1.0,1.0
202,1.0,1.0,1.0
203,1.0,1.0,1.0
204,1.0,1.0,1.0
205,1.0,1.0,1.0
206,1.0,1.0,1.0
207,1.0,1.0,1.0
208,1.0,1.0,1.0
209,1.0,1.0,1.0
210,1.0,1.0,1.0
211,1.0,1.0,1.0
212,1.0,1.0,1.0
213,1.0,1.0,1.0
214,1.0,1.0,1.0
215,1.0,1.0,1.0
216,1.0,1.0,1.0
217,1.0,1.0,1.0
218,1.0,1.0,1.0
219,1.0,1.0,1.0
220,1.0,1.0,1.0
221,1.0,1.0,1.0
222,1.0,1.0,1.0
223,1.0,1.0,1.0
224,1.0,1.0,1.0
225,1.0,1.0,1.0
226,1.0,1.0,1.0
227,1.0,1.0,1.0
228,1.0,1.0,1.0
229,1.0,1.0,1.0
230,1.0,1.0,1.0
231,1.0,1.0,1.0
232,1.0,1.0,1.0
233,1.0,1.0,1.0
234,1.0,1.0,1.0
235,1.0,1.0,1.0
236,1.0,1.0,1.0
237,1.0,1.0,1.0
238,1.0,1.0,1.0
239,1.0,1.0,1.0
240,1.0,1.0,1.0
241,1.0,1.0,1.0
242,1.0,1.0,1.0
243,1.0,1.0,1.0
244,1.0,1.0,1.0
245,1.0,1.0,1.0
246,1.0,1.0,1.0
247,1.0,1.0,1.0
248,1.0,1.0,1.0
249,1.0,1.0,1.0
250,1.0,1.0,1.0
251,1.0,1.0,1.0
252,1.0,1.0,1.0
253,1.0,1.0,1.0
254,1.0,1.0,1.0
255,1.0,1.0,1.0
256,1.0,1.0,1.0
257,1.0,1.0,1.0
258,1.0,1.0,1.0
259,1.0,1.0,1.0
260,1.0,1.0,1.0
261,1.0,1.0,1.0
262,1.0,1.0,1.0
263,1.0,1.0,1.0
264,1.0,1.0,1.0
265,1.0,1.0,1.0
266,1.0,1.0,1.0
267,1.0,1.0,1.0
268,1.0,1.0,1.0
269,1.0,1.0,1.0
270,1.0,1.0,1.0
271,1.0,1.0,1.0
272,1.0,1.0,1.0
273,1.0,1.0,1.0
274,1.0,1.0,1.0
275,1.0,1.0,1.0
276,1.0,1.0,1.0
277,1.0,1.0,1.0
278,1.0,1.0,1.0
279,1.0,1.0,1.0
280,1.0,1.0,1.0
281,1.0,1.0,1.0
282,1.0,1.0,1.0
283,1.0,1.0,1.0
284,1.0,1.0,1.0
285,1.0,1.0,1.0
286,1.0,1.0,1.0
287,1.0,1.0,1.0
288,1.0,1.0,1.0
289,1.0,1.0,1.0
290,1.0,1.0,1.0
291,1.0,1.0,1.0
292,1.0,1.0,1.0
293,1.0,1.0,1.0
294,1.0,1.0,1.0
295,1.0,1.0,1.0
296,1.0,1.0,1.0
297,1.0,1.0,1.0
298,1.0,1.0,1.0
299,1.0,1.0,1.0
300,1.0,1.0,1.0
301,1.0,1.0,1.0
302,1.0,1.0,1.0
303,1.0,1.0,1.0
304,1.0,1.0,1.0
305,1.0,1.0,1.0
306,1.0,1.0,1.0
307,1.0,1.0,1.0
308,1.0,1.0,1.0
309,1.0,1.0,1.0
310,1.0,1.0,1.0
311,1.0,1.0,1.0
312,1.0,1.0,1.0
313,1.0,1.0,1.0
314,1.0,1.0,1.0
315,1.0,1.0,1.0
316,1.0,1.0,1.0
317,1.0,1.0,1.0
318,1.0,1.0,1.0
319,1.0,1.0,1.0
320,1.0,1.0,1.0
321,1.0,1.0,1.0
322,1.0,1.0,1.0
323,1.0,1.0,1.0
324,1.0,1.0,1.0
325,1.0,1.0,1.0
326,1.0,1.0,1.0
327,1.0,1.0,1.0
328,1.0,1.0,1.0
329,1.0,1.0,1.0
330,1.0,1.0,1.0
331,1.0,1.0,1.0
332,1.0,1.0,1.0
333,1.0,1.0,1.0
334,1.0,1.0,1.0
335,1.0,1.0,1.0
336,1.0,1.0,1.0
337,1.0,1.0,1.0
338,1.0,1.0,1.0
339,1.0,1.0,1.0
340,1.0,1.0,1.0
341,1.0,1.0,1.0
342,1.0,1.0,1.0
343,1.0,1.0,1.0
344,1.0,1.0,1.0
345,1.0,1.0,1.0
346,1.0,1.0,1.0
347,1.0,1.0,1.0
348,1.0,1.0,1.0
349,1.0,1.0,1.0
350,1.0,1.0,1.0
351,1.0,1.0,1.0
352,1.0,1.0,1.0
353,1.0,1.0,1.0
354,1.0,1.0,1.0
355,1.0,1.0,1.0
356,1.0,1.0,1.0
357,1.0,1.0,1.0
358,1.0,1.0,1.0
359,1.0,1.0,1.0
360,1.0,1.0,1.0
361,1.0,1.0,1.0
362,1.0,1.0,1.0
363,1.0,1.0,1.0
364,1.0,1.0,1.0
365,1.0,1.0,1.0
366,1.0,1.0,1.0
367,1.0,1.0,1.0
368,1.0,1.0,1.0
369,1.0,1.0,1.0
370,1.0,1.0,1.0
371,1.0,1.0,1.0
372,1.0,1.0,1.0
373,1.0,1.0,1.0
374,1.0,1.0,1.0
375,1.0,1.0,1.0
376,1.0,1.0,1.0
377,1.0,1.0,1.0
378,1.0,1.0,1.0
379,1.0,1.0,1.0
380,1.0,1.0,1.0
381,1.0,1.0,1.0
382,1.0,1.0,1.0
383,1.0,1.0,1.0
384,1.0,1.0,1.0
385,1.0,1.0,1.0
386,1.0,1.0,1.0
387,1.0,1.0,1.0
388,1.0,1.0,1.0
389,1.0,1.0,1.0
390,1.0,1.0,1.0
391,1.0,1.0,1.0
392,1.0,1.0,1.0
393,1.0,1.0,1.0
394,1.0,1.0,1.0
395,1.0,1.0,1.0
396,1.0,1.0,1.0
397,1.0,1.0,1.0
398,1.0,1.0,1.0
399,1.0,1.0,1.0
400,1.0,1.0,1.0
401,1.0,1.0,1.0
402,1.0,1.0,1.0
403,1.0,1.0,1.0
404,1.0,1.0,1.0
405,1.0,1.0,1.0
406,1.0,1.0,1.0
407,1.0,1.0,1.0
408,1.0,1.0,1.0
409,1.0,1.0,1.0
410,1.0,1.0,1.0
411,1.0,1.0,1.0
412,1.0,1.0,1.0
413,1.0,1.0,1.0
414,1.0,1.0,1.0
415,1.0,1.0,1.0
416,1.0,1.0,1.0
417,1.0,1.0,1.0
418,1.0,1.0,1.0
419,1.0,1.0,1.0
420,1.0,1.0,1.0
421,1.0,1.0,1.0
422,1.0,1.0,1.0
423,1.0,1.0,1.0
424,1.0,1.0,1.0
425,1.0,1.0,1.0
426,1.0,1.0,1.0
427,1.0,1.0,1.0
428,1.0,1.0,1.0
429,1.0,1.0,1.0
430,1.0,1.0,1.0
431,1.0,1.0,1.0
432,1.0,1.0,1.0
433,1.0,1.0,1.0
434,1.0,1.0,1.0
435,1.0,1.0,1.0
436,1.0,1.0,1.0
437,1.0,1.0,1.0
438,1.0,1.0,1.0
439,1.0,1.0,1.0
440,1.0,1.0,1.0
441,1.0,1.0,1.0
442,1.0,1.0,1.0
443,1.0,1.0,1.0
444,1.0,1.0,1.0
445,1.0,1.0,1.0
446,1.0,1.0,1.0
447,1.0,1.0,1.0
448,1.0,1.0,1.0
449,1.0,1.0,1.0
450,1.0,1.0,1.0
451,1.0,1.0,1.0
452,1.0,1.0,1.0
453,1.0,1.0,1.0
454,1.0,1.0,1.0
455,1.0,1.0,1.0
456,1.0,1.0,1.0
457,1.0,1.0,1.0
458,1.0,1.0,1.0
459,1.0,1.0,1.0
460,1.0,1.0,1.0
461,1.0,1.0,1.0
462,1.0,1.0,1.0
463,1.0,1.0,1.0
464,1.0,1.0,1.0
465,1.0,1.0,1.0
466,1.0,1.0,1.0
467,1.0,1.0,1.0
468,1.0,1.0,1.0
469,1.0,1.0,1.0
470,1.0,1.0,1.0
471,1.0,1.0,1.0
472,1.0,1.0,1.0
473,1.0,1.0,1.0
474,1.0,1.0,1.0
475,1.0,1.0,1.0
476,1.0,1.0,1.0
477,1.0,1.0,1.0
478,1.0,1.0,1.0
479,1.0,1.0,1.0
480,1.0,1.0,1.0
481,1.0,1.0,1.0
482,1.0,1.0,1.0
483,1.0,1.0,1.0
484,1.0,1.0,1.0
485,1.0,1.0,1.0
486,1.0,1.0,1.0
487,1.0,1.0,1.0
488,1.0,1.0,1.0
489,1.0,1.0,1.0
490,1.0,1.0,1.0
491,1.0,1.0,1.0
492,1.0,1.0,1.0
493,1.0,1.0,1.0
494,1.0,1.0,1.0
495,1.0,1.0,1.0
496,1.0,1.0,1.0
497,1.0,1.0,1.0
498,1.0,1.0,1.0
499,1.0,1.0,1.0
500,1.0,1.0,1.0
501,1.0,1.0,1.0
502,1.0,1.0,1.0
503,1.0,1.0,1.0
504,1.0,1.0,1.0
505,1.0,1.0,1.0
506,1.0,1.0,1.0
507,1.0,1.0,1.0
508,1.0,1.0,1.0
509,1.0,1.0,1.0
510,1.0,1.0,1.0
511,1.0,1.0,1.0
512,1.0,1.0,1.0
513,1.0,1.0,1.0
514,1.0,1.0,1.0
515,1.0,1.0,1.0
516,1.0,1.0,1.0
517,1.0,1.0,1.0
518,1.0,1.0,1.0
519,1.0,1.0,1.0
520,1.0,1.0,1.0
521,1.0,1.0,1.0
522,1.0,1.0,1.0
523,1.0,1.0,1.0
524,1.0,1.0,1.0
525,1.0,1.0,1.0
526,1.0,1.0,1.0
527,1.0,1.0,1.0
528,1.0,1.0,1.0
529,1.0,1.0,1.0
530,1.0,1.0,1.0
531,1.0,1.0,1.0
532,1.0,1.0,1.0
533,1.0,1.0,1.0
534,1.0,1.0,1.0
535,1.0,1.0,1.0
536,1.0,1.0,1.0
537,1.0,1.0,1.0
538,1.0,1.0,1.0
539,1.0,1.0,1.0
540,1.0,1.0,1.0
541,1.0,1.0,1.0
542,1.0,1.0,1.0
543,1.0,1.0,1.0
544,1.0,1.0,1.0
545,1.0,1.0,1.0
546,1.0,1.0,1.0
547,1.0,1.0,1.0
548,1.0,1.0,1.0
549,1.0,1.0,1.0
550,1.0,1.0,1.0
551,1.0,1.0,1.0
552,1.0,1.0,1.0
553,1.0,1.0,1.0
554,1.0,1.0,1.0
555,1.0,1.0,1.0
556,1.0,1.0,1.0
557,1.0,1.0,1.0
558,1.0,1.0,1.0
559,1.0,1.0,1.0
560,1.0,1.0,1.0
561,1.0,1.0,1.0
562,1.0,1.0,1.0
563,1.0,1.0,1.0
564,1.0,1.0,1.0
565,1.0,1.0,1.0
566,1.0,1.0,1.0
567,1.0,1.0,1.0
568,1.0,1.0,1.0
569,1.0,1.0,1.0
570,1.0,1.0,1.0
571,1.0,1.0,1.0
572,1.0,1.0,1.0
573,1.0,1.0,1.0
574,1.0,1.0,1.0
575,1.0,1.0,1.0
576,1.0,1.0,1.0
577,1.0,1.0,1.0
578,1.0,1.0,1.0
579,1.0,1.0,1.0
580,1.0,1.0,1.0
581,1.0,1.0,1.0
582,1.0,1.0,1.0
583,1.0,1.0,1.0
584,1.0,1.0,1.0
585,1.0,1.0,1.0
586,1.0,1.0,1.0
587,1.0,1.0,1.0
588,1.0,1.0,1.0
589,1.0,1.0,1.0
590,1.0,1.0,1.0
591,1.0,1.0,1.0
592,1.0,1.0,1.0
593,1.0,1.0,1.0
594,1.0,1.0,1.0
595,1.0,1.0,1.0
596,1.0,1.0,1.0
597,1.0,1.0,1.0
598,1.0,1.0,1.0
599,1.0,1.0,1.0
600,1.0,1.0,1.0
601,1.0,1.0,1.0
602,1.0,1.0,1.0
603,1.0,1.0,1.0
604,1.0,1.0,1.0
605,1.0,1.0,1.0
606,1.0,1.0,1.0
607,1.0,1.0,1.0
608,1.0,1.0,1.0
609,1.0,1.0,1.0
610,1.0,1.0,1.0
611,1.0,1.0,1.0
612,1.0,1.0,1.0
613,1.0,1.0,1.0
614,1.0,1.0,1.0
615,1.0,1.0,1.0
616,1.0,1.0,1.0
617,1.0,1.0,1.0
618,1.0,1.0,1.0
619,1.0,1.0,1.0
620,1.0,1.0,1.0
621,1.0,1.0,1.0
622,1.0,1.0,1.0
623,1.0,1.0,1.0
624,1.0,1.0,1.0
625,1.0,1.0,1.0
626,1.0,1.0,1.0
627,1.0,1.0,1.0
628,1.0,1.0,1.0
629,1.0,1.0,1.0
630,1.0,1.0,1.0
631,1.0,1.0,1.0
632,1.0,1.0,1.0
633,1.0,1.0,1.0
634,1.0,1.0,1.0
635,1.0,1.0,1.0
636,1.0,1.0,1.0
637,1.0,1.0,1.0
638,1.0,1.0,1.0
639,1.0,1.0,1.0
640,1.0,1.0,1.0
641,1.0,1.0,1.0
642,1.0,1.0,1.0
643,1.0,1.0,1.0
644,1.0,1.0,1.0
645,1.0,1.0,1.0
646,1.0,1.0,1.0
647,1.0,1.0,1.0
648,1.0,1.0,1.0
649,1.0,1.0,1.0
650,1.0,1.0,1.0
651,1.0,1.0,1.0
652,1.0,1.0,1.0
653,1.0,1.0,1.0
654,1.0,1.0,1.0
655,1.0,1.0,1.0
656,1.0,1.0,1.0
657,1.0,1.0,1.0
658,1.0,1.0,1.0
659,1.0,1.0,1.0
660,1.0,1.0,1.0
661,1.0,1.0,1.0
662,1.0,1.0,1.0
663,1.0,1.0,1.0
664,1.0,1.0,1.0
665,1.0,1.0,1.0
666,1.0,1.0,1.0
667,1.0,1.0,1.0
668,1.0,1.0,1.0
669,1.0,1.0,1.0
670,1.0,1.0,1.0
671,1.0,1.0,1.0
672,1.0,1.0,1.0
673,1.0,1.0,1.0
674,1.0,1.0,1.0
675,1.0,1.0,1.0
676,1.0,1.0,1.0
677,1.0,1.0,1.0
678,1.0,1.0,1.0
679,1.0,1.0,1.0
680,1.0,1.0,1.0
681,1.0,1.0,1.0
682,1.0,1.0,1.0
683,1.0,1.0,1.0
684,1.0,1.0,1.0
685,1.0,1.0,1.0
686,1.0,1.0,1.0
687,1.0,1.0,1.0
688,1.0,1.0,1.0
689,1.0,1.0,1.0
690,1.0,1.0,1.0
691,1.0,1.0,1.0
692,1.0,1.0,1.0
693,1.0,1.0,1.0
694,1.0,1.0,1.0
695,1.0,1.0,1.0
696,1.0,1.0,1.0
697,1.0,1.0,1.0
698,1.0,1.0,1.0
699,1.0,1.0,1.0
700,1.0,1.0,1.0
701,1.0,1.0,1.0
702,1.0,1.0,1.0
703,1.0,1.0,1.0
704,1.0,1.0,1.0
705,1.0,1.0,1.0
706,1.0,1.0,1.0
707,1.0,1.0,1.0
708,1.0,1.0,1.0
709,1.0,1.0,1.0
710,1.0,1.0,1.0
711,1.0,1.0,1.0
712,1.0,1.0,1.0
713,1.0,1.0,1.0
714,1.0,1.0,1.0
715,1.0,1.0,1.0
716,1.0,1.0,1.0
717,1.0,1.0,1.0
718,1.0,1.0,1.0
719,1.0,1.0,1.0
720,1.0,1.0,1.0
721,1.0,1.0,1.0
722,1.0,1.0,1.0
723,1.0,1.0,1.0
724,1.0,1.0,1.0
725,1.0,1.0,1.0
726,1.0,1.0,1.0
727,1.0,1.0,1.0
728,1.0,1.0,1.0
729,1.0,1.0,1.0
730,1.0,1.0,1.0
731,1.0,1.0,1.0
732,1.0,1.0,1.0
733,1.0,1.0,1.0
734,1.0,1.0,1.0
735,1.0,1.0,1.0
736,1.0,1.0,1.0
737,1.0,1.0,1.0
738,1.0,1.0,1.0
739,1.0,1.0,1.0
740,1.0,1.0,1.0
741,1.0,1.0,1.0
742,1.0,1.0,1.0
743,1.0,1.0,1.0
744,1.0,1.0,1.0
745,1.0,1.0,1.0
746,1.0,1.0,1.0
747,1.0,1.0,1.0
748,1.0,1.0,1.0
749,1.0,1.0,1.0
750,1.0,1.0,1.0
751,1.0,1.0,1.0
752,1.0,1.0,1.0
753,1.0,1.0,1.0
754,1.0,1.0,1.0
755,1.0,1.0,1.0
756,1.0,1.0,1.0
757,1.0,1.0,1.0
758,1.0,1.0,1.0
759,1.0,1.0,1.0
760,1.0,1.0,1.0
761,1.0,1.0,1.0
762,1.0,1.0,1.0
763,1.0,1.0,1.0
764,1.0,1.0,1.0
765,1.0,1.0,1.0
766,1.0,1.0,1.0
767,1.0,1.0,1.0
768,1.0,1.0,1.0
769,1.0,1.0,1.0
770,1.0,1.0,1.0
771,1.0,1.0,1.0
772,1.0,1.0,1.0
773,1.0,1.0,1.0
774,1.0,1.0,1.0
775,1.0,1.0,1.0
776,1.0,1.0,1.0
777,1.0,1.0,1.0
778,1.0,1.0,1.0
779,1.0,1.0,1.0
780,1.0,1.0,1.0
781,1.0,1.0,1.0
782,1.0,1.0,1.0
783,1.0,1.0,1.0
784,1.0,1.0,1.0
785,1.0,1.0,1.0
786,1.0,1.0,1.0
787,1.0,1.0,1.0
788,1.0,1.0,1.0
789,1.0,1.0,1.0
790,1.0,1.0,1.0
791,1.0,1.0,1.0
792,1.0,1.0,1.0
793,1.0,1.0,1.0
794,1.0,1.0,1.0
795,1.0,1.0,1.0
796,1.0,1.0,1.0
797,1.0,1.0,1.0
798,1.0,1.0,1.0
799,1.0,1.0,1.0
800,1.0,1.0,1.0
801,1.0,1.0,1.0
802,1.0,1.0,1.0
803,1.0,1.0,1.0
804,1.0,1.0,1.0
805,1.0,1.0,1.0
806,1.0,1.0,1.0
807,1.0,1.0,1.0
808,1.0,1.0,1.0
809,1.0,1.0,1.0
810,1.0,1.0,1.0
811,1.0,1.0,1.0
812,1.0,1.0,1.0
813,1.0,1.0,1.0
814,1.0,1.0,1.0
815,1.0,1.0,1.0
816,1.0,1.0,1.0
817,1.0,1.0,1.0
818,1.0,1.0,1.0
819,1.0,1.0,1.0
820,1.0,1.0,1.0
821,1.0,1.0,1.0
822,1.0,1.0,1.0
823,1.0,1.0,1.0
824,1.0,1.0,1.0
825,1.0,1.0,1.0
826,1.0,1.0,1.0
827,1.0,1.0,1.0
828,1.0,1.0,1.0
829,1.0,1.0,1.0
830,1.0,1.0,1.0
831,1.0,1.0,1.0
832,1.0,1.0,1.0
833,1.0,1.0,1.0
834,1.0,1.0,1.0
835,1.0,1.0,1.0
836,1.0,1.0,1.0
837,1.0,1.0,1.0
838,1.0,1.0,1.0
839,1.0,1.0,1.0
840,1.0,1.0,1.0
841,1.0,1.0,1.0
842,1.0,1.0,1.0
843,1.0,1.0,1.0
844,1.0,1.0,1.0
845,1.0,1.0,1.0
846,1.0,1.0,1.0
847,1.0,1.0,1.0
848,1.0,1.0,1.0
849,1.0,1.0,1.0
850,1.0,1.0,1.0
851,1.0,1.0,1.0
852,1.0,1.0,1.0
853,1.0,1.0,1.0
854,1.0,1.0,1.0
855,1.0,1.0,1.0
856,1.0,1.0,1.0
857,1.0,1.0,1.0
858,1.0,1.0,1.0
859,1.0,1.0,1.0
860,1.0,1.0,1.0
861,1.0,1.0,1.0
862,1.0,1.0,1.0
863,1.0,1.0,1.0
864,1.0,1.0,1.0
865,1.0,1.0,1.0
866,1.0,1.0,1.0
867,1.0,1.0,1.0
868,1.0,1.0,1.0
869,1.0,1.0,1.0
870,1.0,1.0,1.0
871,1.0,1.0,1.0
872,1.0,1.0,1.0
873,1.0,1.0,1.0
874,1.0,1.0,1.0
875,1.0,1.0,1.0
876,1.0,1.0,1.0
877,1.0,1.0,1.0
878,1.0,1.0,1.0
879,1.0,1.0,1.0
880,1.0,1.0,1.0
881,1.0,1.0,1.0
882,1.0,1.0,1.0
883,1.0,1.0,1.0
884,1.0,1.0,1.0
885,1.0,1.0,1.0
886,1.0,1.0,1.0
887,1.0,1.0,1.0
888,1.0,1.0,1.0
889,1.0,1.0,1.0
890,1.0,1.0,1.0
891,1.0,1.0,1.0
892,1.0,1.0,1.0
893,1.0,1.0,1.0
894,1.0,1.0,1.0
895,1.0,1.0,1.0
896,1.0,1.0,1.0
897,1.0,1.0,1.0
898,1.0,1.0,1.0
899,1.0,1.0,1.0
900,1.0,1.0,1.0
901,1.0,1.0,1.0
902,1.0,1.0,1.0
903,1.0,1.0,1.0
904,1.0,1.0,1.0
905,1.0,1.0,1.0
906,1.0,1.0,1.0
907,1.0,1.0,1.0
908,1.0,1.0,1.0
909,1.0,1.0,1.0
910,1.0,1.0,1.0
911,1.0,1.0,1.0
912,1.0,1.0,1.0
913,1.0,1.0,1.0
914,1.0,1.0,1.0
915,1.0,1.0,1.0
916,1.0,1.0,1.0
917,1.0,1.0,1.0
918,1.0,1.0,1.0
919,1.0,1.0,1.0
920,1.0,1.0,1.0
921,1.0,1.0,1.0
922,1.0,1.0,1.0
923,1.0,1.0,1.0
924,1.0,1.0,1.0
925,1.0,1.0,1.0
926,1.0,1.0,1.0
927,1.0,1.0,1.0
928,1.0,1.0,1.0
929,1.0,1.0,1.0
930,1.0,1.0,1.0
931,1.0,1.0,1.0
932,1.0,1.0,1.0
933,1.0,1.0,1.0
934,1.0,1.0,1.0
935,1.0,1.0,1.0
936,1.0,1.0,1.0
937,1.0,1.0,1.0
938,1.0,1.0,1.0
939,1.0,1.0,1.0
940,1.0,1.0,1.0
941,1.0,1.0,1.0
942,1.0,1.0,1.0
943,1.0,1.0,1.0
944,1.0,1.0,1.0
945,1.0,1.0,1.0
946,1.0,1.0,1.0
947,1.0,1.0,1.0
948,1.0,1.0,1.0
949,1.0,1.0,1.0
950,1.0,1.0,1.0
951,1.0,1.0,1.0
952,1.0,1.0,1.0
953,1.0,1.0,1.0
954,1.0,1.0,1.0
955,1.0,1.0,1.0
956,1.0,1.0,1.0
957,1.0,1.0,1.0
958,1.0,1.0,1.0
959,1.0,1.0,1.0
960,1.0,1.0,1.0
961,1.0,1.0,1.0
962,1.0,1.0,1.0
963,1.0,1.0,1.0
964,1.0,1.0,1.0
965,1.0,1.0,1.0
966,1.0,1.0,1.0
967,1.0,1.0,1.0
968,1.0,1.0,1.0
969,1.0,1.0,1.0
970,1.0,1.0,1.0
971,1.0,1.0,1.0
972,1.0,1.0,1.0
973,1.0,1.0,1.0
974,1.0,1.0,1.0
975,1.0,1.0,1.0
976,1.0,1.0,1.0
977,1.0,1.0,1.0
978,1.0,1.0,1.0
979,1.0,1.0,1.0
980,1.0,1.0,1.0
981,1.0,1.0,1.0
982,1.0,1.0,1.0
983,1.0,1.0,1.0
984,1.0,1.0,1.0
985,1.0,1.0,1.0
986,1.0,1.0,1.0
987,1.0,1.0,1.0
988,1.0,1.0,1.0
989,1.0,1.0,1.0
990,1.0,1.0,1.0
991,1.0,1.0,1.0
992,1.0,1.0,1.0
993,1.0,1.0,1.0
994,1.0,1.0,1.0
995,1.0,1.0,1.0
996,1.0,1.0,1.0
997,1.0,1.0,1.0
998,1.0,1.0,1.0
999,1.0,1.0,1.0
1000,1.0,1.0,1.0


==> fig/fig_data/coexistence_kalman_cdf_mse.csv <==
MSE,05,10,15
0.05,0.011898,0.006779,0.001968
0.15,0.03727,0.021504,0.006696
0.25,0.06836,0.040011,0.0131
0.35,0.102032,0.060794,0.020708
0.45,0.136891,0.08271,0.029172
0.55,0.172055,0.105864,0.038469
0.65,0.207285,0.12953,0.048209
0.75,0.241888,0.153378,0.058502
0.85,0.275583,0.177191,0.069212
0.95,0.308548,0.201239,0.080163
1.05,0.34063,0.224883,0.091268
1.15,0.371694,0.248378,0.102599
1.25,0.401555,0.271482,0.114187
1.35,0.430399,0.294086,0.125551
1.45,0.457994,0.316415,0.137061
1.55,0.484423,0.338022,0.148627
1.65,0.509536,0.359199,0.160344
1.75,0.533671,0.379819,0.171894
1.85,0.556821,0.399959,0.183517
1.95,0.578712,0.419378,0.19505
2.05,0.599632,0.438493,0.206508
2.15,0.619662,0.456826,0.217801
2.25,0.638712,0.474657,0.228905
2.35,0.656766,0.492023,0.240147
2.45,0.673992,0.50875,0.251032
2.55,0.690339,0.525033,0.261701
2.65,0.705846,0.540653,0.272384
2.75,0.720561,0.555878,0.282942
2.85,0.73462,0.570582,0.293445
2.95,0.747872,0.58483,0.303574
3.05,0.760426,0.598523,0.31372
3.15,0.772331,0.611812,0.323823
3.25,0.783512,0.624472,0.333626
3.35,0.794252,0.636811,0.343281
3.45,0.804336,0.648871,0.352752
3.55,0.814087,0.660384,0.362095
3.65,0.823207,0.671545,0.371415
3.75,0.831936,0.682341,0.380551
3.85,0.840213,0.692764,0.389431
3.95,0.84811,0.702883,0.39837
4.05,0.855588,0.712634,0.407049
4.15,0.862637,0.721952,0.415669
4.25,0.869395,0.730898,0.42425
4.35,0.875863,0.739641,0.432469
4.45,0.882004,0.748195,0.440607
4.55,0.887752,0.756289,0.448611
4.65,0.893217,0.764148,0.456498
4.75,0.898397,0.771693,0.46418
4.85,0.903392,0.77907,0.471892
4.95,0.908092,0.786175,0.479546
5.05,0.912566,0.793057,0.486894
5.15,0.916758,0.799663,0.494227
5.25,0.920739,0.805995,0.501407
5.35,0.924589,0.812221,0.508421
5.45,0.928165,0.818227,0.51533
5.55,0.931606,0.823992,0.522035
5.65,0.934861,0.829651,0.528688
5.75,0.938008,0.834974,0.535272
5.85,0.940971,0.840159,0.541725
5.95,0.943728,0.845194,0.548149
6.05,0.946419,0.850054,0.554361
6.15,0.948984,0.85465,0.560575
6.25,0.951368,0.85916,0.56673
6.35,0.953688,0.863493,0.572658
6.45,0.955863,0.867713,0.57857
6.55,0.957938,0.871787,0.584305
6.65,0.959888,0.875718,0.589837
6.75,0.961783,0.879584,0.595399
6.85,0.963624,0.883304,0.600927
6.95,0.965329,0.886918,0.606356
7.05,0.966937,0.890408,0.611777
7.15,0.968476,0.893728,0.616983
7.25,0.969946,0.896905,0.622076
7.35,0.971309,0.900005,0.627117
7.45,0.972646,0.903068,0.632116
7.55,0.973888,0.906002,0.637032
7.65,0.975117,0.908852,0.641849
7.75,0.976284,0.911611,0.646631
7.85,0.977348,0.914304,0.651308
7.95,0.978444,0.916813,0.65593
8.05,0.979403,0.91935,0.660492
8.15,0.980336,0.921764,0.66493
8.25,0.981238,0.924135,0.669302
8.35,0.982075,0.926451,0.673632
8.45,0.982844,0.928616,0.677939
8.55,0.983612,0.930744,0.682126
8.65,0.984375,0.932811,0.686289
8.75,0.985082,0.934814,0.690353
8.85,0.985763,0.93676,0.694399
8.95,0.986425,0.938628,0.698295
9.05,0.987044,0.940398,0.702171
9.15,0.987633,0.942224,0.70601
9.25,0.988176,0.943904,0.709806
9.35,0.98868,0.9455,0.713496
9.45,0.989172,0.947073,0.71719
9.55,0.989669,0.948605,0.720804
9.65,0.990131,0.950102,0.724383
9.75,0.990577,0.951495,0.727919
9.85,0.990988,0.952882,0.731427
9.95,0.991398,0.95422,0.734734
10.05,0.99179,0.955582,0.738069
10.15,0.992154,0.956851,0.741351
10.25,0.992499,0.958086,0.744598
10.35,0.992844,0.959243,0.747766
10.45,0.993164,0.960425,0.750955
10.55,0.993468,0.961572,0.75411
10.65,0.993748,0.962639,0.757173
10.75,0.994034,0.963698,0.760286
10.85,0.99431,0.964743,0.763218
10.95,0.994557,0.96572,0.766173
11.05,0.994804,0.966659,0.769094
11.15,0.995023,0.967593,0.771947
11.25,0.995241,0.968494,0.774707
11.35,0.995455,0.969341,0.7774
11.45,0.995655,0.970176,0.780153
11.55,0.995843,0.971012,0.782847
11.65,0.996027,0.9718,0.785506
11.75,0.996191,0.972578,0.788119
11.85,0.996354,0.973359,0.790694
11.95,0.996506,0.974103,0.793183
12.05,0.996664,0.974818,0.795684
12.15,0.996814,0.975517,0.798177
12.25,0.996946,0.976184,0.800575
12.35,0.997057,0.976829,0.802958
12.45,0.99719,0.97746,0.805312
12.55,0.997313,0.978073,0.807608
12.65,0.997445,0.978677,0.809902
12.75,0.997561,0.979238,0.812118
12.85,0.997665,0.979813,0.81435
12.95,0.997771,0.98038,0.816561
13.05,0.997863,0.980913,0.81874
13.15,0.997962,0.981439,0.820938
13.25,0.998043,0.981946,0.823123
13.35,0.998128,0.982426,0.825255
13.45,0.998211,0.982894,0.82731
13.55,0.998292,0.983344,0.829309
13.65,0.998365,0.983796,0.831303
13.75,0.998424,0.984228,0.833248
13.85,0.998494,0.98462,0.835171
13.95,0.99856,0.98505,0.837067
14.05,0.998628,0.985437,0.838964
14.15,0.998684,0.985845,0.840852
14.25,0.998741,0.986232,0.842718
14.35,0.998796,0.986632,0.844536
14.45,0.998839,0.986978,0.846322
14.55,0.998883,0.98732,0.848126
14.65,0.998925,0.987674,0.849868
14.75,0.998975,0.988011,0.851557
14.85,0.999018,0.988293,0.853246
14.95,0.999068,0.9886,0.854912
15.05,0.999106,0.988898,0.856561
15.15,0.999146,0.989189,0.85823
15.25,0.999179,0.989464,0.859845
15.35,0.999223,0.989766,0.861454
15.45,0.999249,0.990026,0.863021
15.55,0.999281,0.990305,0.864576
15.65,0.999311,0.990563,0.866137
15.75,0.999336,0.990811,0.867636
15.85,0.999363,0.991051,0.869143
15.95,0.999389,0.991268,0.870624
16.05,0.999413,0.99151,0.872118
16.15,0.999438,0.991722,0.873528
16.25,0.999466,0.991944,0.874957
16.35,0.99949,0.992143,0.876356
16.45,0.999513,0.992338,0.87772
16.55,0.999537,0.99255,0.879098
16.65,0.999557,0.992758,0.88046
16.75,0.999575,0.99295,0.881786
16.85,0.999588,0.99313,0.883145
16.95,0.999606,0.993302,0.88443
17.05,0.999627,0.993476,0.885652
17.15,0.99964,0.993644,0.886928
17.25,0.999653,0.993828,0.888156
17.35,0.999663,0.993983,0.889387
17.45,0.999673,0.994137,0.890612
17.55,0.999693,0.99429,0.891819
17.65,0.999703,0.994426,0.892999
17.75,0.999723,0.994566,0.8942
17.85,0.999735,0.994707,0.895327
17.95,0.999743,0.994833,0.896498
18.05,0.99975,0.99496,0.897634
18.15,0.999761,0.99509,0.898795
18.25,0.999775,0.995215,0.899909
18.35,0.999784,0.995338,0.901004
18.45,0.999793,0.995451,0.902073
18.55,0.999806,0.995561,0.903148
18.65,0.999813,0.995675,0.904206
18.75,0.99982,0.995792,0.905201
18.85,0.999825,0.995885,0.906195
18.95,0.99983,0.996,0.907199
19.05,0.999837,0.996097,0.908228
19.15,0.999843,0.996185,0.909201
19.25,0.999848,0.996294,0.910144
19.35,0.999853,0.99638,0.911086
19.45,0.999859,0.996466,0.912071
19.55,0.999866,0.996556,0.913017
19.65,0.999872,0.996647,0.913916
19.75,0.999877,0.996722,0.914822
19.85,0.999881,0.996805,0.915725
19.95,0.999884,0.996876,0.916607
20.05,0.999888,0.996953,0.917496
20.15,0.999894,0.997029,0.918378
20.25,0.999898,0.997104,0.91921
20.35,0.999901,0.997179,0.92007
20.45,0.999907,0.997253,0.920899
20.55,0.999911,0.997322,0.921746
20.65,0.999913,0.997389,0.922597
20.75,0.999916,0.997456,0.923402
20.85,0.999918,0.997512,0.924192
20.95,0.999921,0.997568,0.924967
21.05,0.999923,0.997628,0.925735
21.15,0.999925,0.997684,0.926522
21.25,0.999928,0.99774,0.927246
21.35,0.999931,0.997795,0.927997
21.45,0.999933,0.997856,0.928741
21.55,0.999936,0.997907,0.929496
21.65,0.999939,0.997951,0.930243
21.75,0.999941,0.997994,0.93096
21.85,0.999943,0.99804,0.931709
21.95,0.999946,0.998088,0.932378
22.05,0.999947,0.998142,0.933092
22.15,0.999948,0.998191,0.933769
22.25,0.99995,0.998238,0.934451
22.35,0.999952,0.998289,0.935101
22.45,0.999952,0.99833,0.935758
22.55,0.999953,0.998369,0.93641
22.65,0.999954,0.998403,0.937087
22.75,0.999955,0.998432,0.937752
22.85,0.999956,0.998481,0.938415
22.95,0.999959,0.998519,0.939052
23.05,0.999961,0.998556,0.939651
23.15,0.999963,0.998596,0.940267
23.25,0.999964,0.998618,0.940874
23.35,0.999967,0.998651,0.941455
23.45,0.999968,0.998684,0.942047
23.55,0.999969,0.998718,0.942653
23.65,0.99997,0.998754,0.943229
23.75,0.999972,0.998781,0.943807
23.85,0.999973,0.998813,0.944373
23.95,0.999974,0.998842,0.944915
24.05,0.999976,0.998871,0.945475
24.15,0.999976,0.998899,0.946034
24.25,0.999977,0.998922,0.946564
24.35,0.999977,0.998945,0.947106
24.45,0.999979,0.998975,0.947623
24.55,0.99998,0.998998,0.948146
24.65,0.99998,0.999026,0.948674
24.75,0.999981,0.999045,0.94919
24.85,0.999981,0.999068,0.949701
24.95,0.999982,0.999086,0.950184
25.05,0.999983,0.999107,0.950698
25.15,0.999985,0.999127,0.951184
25.25,0.999986,0.999153,0.951674
25.35,0.999986,0.999178,0.952151
25.45,0.999987,0.999194,0.952597
25.55,0.999987,0.99921,0.953064
25.65,0.999987,0.999228,0.953528
25.75,0.999987,0.999244,0.953976
25.85,0.999987,0.999266,0.954428
25.95,0.999988,0.999282,0.954876
26.05,0.999988,0.999297,0.955328
26.15,0.999989,0.999312,0.95576
26.25,0.999989,0.999326,0.956228
26.35,0.99999,0.99934,0.956648
26.45,0.99999,0.999357,0.957053
26.55,0.999991,0.999372,0.957471
26.65,0.999992,0.999387,0.957907
26.75,0.999992,0.9994,0.958323
26.85,0.999992,0.999414,0.958745
26.95,0.999993,0.999434,0.959164
27.05,0.999993,0.999446,0.95957
27.15,0.999993,0.99946,0.959956
27.25,0.999994,0.99947,0.960334
27.35,0.999994,0.999481,0.960727
27.45,0.999994,0.999492,0.961112
27.55,0.999994,0.999503,0.961507
27.65,0.999994,0.999514,0.96189
27.75,0.999994,0.999525,0.962239
27.85,0.999994,0.999536,0.962619
27.95,0.999994,0.999547,0.96298
28.05,0.999995,0.999556,0.963344
28.15,0.999995,0.999568,0.963695
28.25,0.999997,0.999577,0.964041
28.35,0.999997,0.999589,0.964406
28.45,0.999997,0.9996,0.964755
28.55,0.999997,0.99961,0.965087
28.65,0.999997,0.99962,0.96542
28.75,0.999997,0.999628,0.965748
28.85,0.999997,0.999638,0.966082
28.95,0.999997,0.999644,0.966406
29.05,0.999997,0.999651,0.966734
29.15,0.999997,0.999658,0.967069
29.25,0.999998,0.999665,0.967391
29.35,0.999998,0.999672,0.967709
29.45,0.999998,0.999676,0.968022
29.55,0.999998,0.999681,0.968326
29.65,0.999998,0.999684,0.968637
29.75,0.999999,0.999691,0.968921
29.85,0.999999,0.999699,0.969207
29.95,0.999999,0.999705,0.969491
30.05,0.999999,0.999714,0.969791
30.15,0.999999,0.99972,0.970087
30.25,0.999999,0.999725,0.970385
30.35,0.999999,0.999736,0.970669
30.45,0.999999,0.999741,0.970959
30.55,0.999999,0.999749,0.971235
30.65,0.999999,0.999754,0.971517
30.75,0.999999,0.99976,0.97179
30.85,0.999999,0.999769,0.972052
30.95,0.999999,0.999772,0.972319
31.05,0.999999,0.999776,0.972584
31.15,0.999999,0.999784,0.972839
31.25,0.999999,0.99979,0.973101
31.35,0.999999,0.999797,0.973347
31.45,0.999999,0.999801,0.973598
31.55,0.999999,0.999805,0.973825
31.65,0.999999,0.99981,0.974072
31.75,0.999999,0.999813,0.974303
31.85,0.999999,0.999817,0.97455
31.95,0.999999,0.999822,0.974778
32.05,0.999999,0.999827,0.975031
32.15,0.999999,0.999833,0.975273
32.25,0.999999,0.999835,0.975501
32.35,0.999999,0.999837,0.975739
32.45,0.999999,0.99984,0.975965
32.55,0.999999,0.999845,0.976203
32.65,0.999999,0.999848,0.976419
32.75,0.999999,0.999852,0.97664
32.85,0.999999,0.999854,0.976875
32.95,0.999999,0.999856,0.977088
33.05,0.999999,0.999858,0.977305
33.15,0.999999,0.999864,0.9775
33.25,0.999999,0.999866,0.977708
33.35,0.999999,0.999868,0.977918
33.45,0.999999,0.999871,0.978125
33.55,1.0,0.999874,0.9783
33.65,1.0,0.999877,0.978513
33.75,1.0,0.999879,0.978693
33.85,1.0,0.999882,0.978884
33.95,1.0,0.999884,0.979078
34.05,1.0,0.999886,0.979267
34.15,1.0,0.99989,0.979465
34.25,1.0,0.999893,0.979647
34.35,1.0,0.999896,0.979831
34.45,1.0,0.999899,0.980027
34.55,1.0,0.9999,0.98022
34.65,1.0,0.999903,0.980394
34.75,1.0,0.999904,0.980564
34.85,1.0,0.999906,0.980745
34.95,1.0,0.999909,0.980912
35.05,1.0,0.999911,0.981088
35.15,1.0,0.999912,0.981247
35.25,1.0,0.999915,0.981417
35.35,1.0,0.999917,0.981586
35.45,1.0,0.999918,0.981755
35.55,1.0,0.999919,0.981926
35.65,1.0,0.99992,0.98209
35.75,1.0,0.999922,0.982253
35.85,1.0,0.999924,0.982424
35.95,1.0,0.999927,0.982578
36.05,1.0,0.999927,0.98274
36.15,1.0,0.999928,0.98289
36.25,1.0,0.99993,0.983045
36.35,1.0,0.999932,0.983202
36.45,1.0,0.999934,0.983351
36.55,1.0,0.999937,0.983504
36.65,1.0,0.999938,0.983645
36.75,1.0,0.999939,0.983784
36.85,1.0,0.99994,0.983921
36.95,1.0,0.99994,0.98406
37.05,1.0,0.99994,0.984195
37.15,1.0,0.999941,0.984335
37.25,1.0,0.999943,0.984487
37.35,1.0,0.999945,0.98462
37.45,1.0,0.999947,0.984758
37.55,1.0,0.999949,0.984883
37.65,1.0,0.999951,0.984997
37.75,1.0,0.999953,0.985128
37.85,1.0,0.999954,0.98525
37.95,1.0,0.999956,0.985389
38.05,1.0,0.999958,0.985509
38.15,1.0,0.999959,0.985638
38.25,1.0,0.999959,0.985756
38.35,1.0,0.999959,0.985888
38.45,1.0,0.999961,0.986004
38.55,1.0,0.999962,0.986132
38.65,1.0,0.999963,0.986256
38.75,1.0,0.999964,0.986367
38.85,1.0,0.999965,0.986487
38.95,1.0,0.999967,0.986615
39.05,1.0,0.999968,0.986731
39.15,1.0,0.999969,0.986843
39.25,1.0,0.99997,0.986953
39.35,1.0,0.999971,0.98707
39.45,1.0,0.999972,0.98719
39.55,1.0,0.999974,0.9873
39.65,1.0,0.999974,0.987401
39.75,1.0,0.999974,0.987521
39.85,1.0,0.999974,0.987631
39.95,1.0,0.999974,0.987742
40.05,1.0,0.999975,0.987863
40.15,1.0,0.999976,0.987978
40.25,1.0,0.999976,0.988082
40.35,1.0,0.999976,0.988199
40.45,1.0,0.999977,0.988308
40.55,1.0,0.999978,0.988415
40.65,1.0,0.999979,0.98851
40.75,1.0,0.999979,0.988624
40.85,1.0,0.99998,0.988727
40.95,1.0,0.999981,0.98884
41.05,1.0,0.999982,0.988949
41.15,1.0,0.999982,0.989046
41.25,1.0,0.999982,0.989135
41.35,1.0,0.999983,0.989224
41.45,1.0,0.999983,0.98932
41.55,1.0,0.999983,0.989412
41.65,1.0,0.999984,0.989498
41.75,1.0,0.999985,0.989589
41.85,1.0,0.999986,0.989677
41.95,1.0,0.999986,0.989769
42.05,1.0,0.999987,0.98986
42.15,1.0,0.999988,0.989946
42.25,1.0,0.999988,0.99003
42.35,1.0,0.999988,0.990107
42.45,1.0,0.999988,0.99019
42.55,1.0,0.999988,0.990265
42.65,1.0,0.999989,0.990355
42.75,1.0,0.999989,0.990443
42.85,1.0,0.999989,0.990534
42.95,1.0,0.999989,0.990628
43.05,1.0,0.99999,0.990711
43.15,1.0,0.99999,0.990802
43.25,1.0,0.99999,0.990878
43.35,1.0,0.99999,0.990954
43.45,1.0,0.999991,0.991029
43.55,1.0,0.999992,0.991111
43.65,1.0,0.999992,0.991182
43.75,1.0,0.999992,0.991261
43.85,1.0,0.999992,0.991338
43.95,1.0,0.999992,0.991403
44.05,1.0,0.999992,0.991481
44.15,1.0,0.999992,0.991552
44.25,1.0,0.999992,0.99164
44.35,1.0,0.999992,0.991724
44.45,1.0,0.999992,0.991799
44.55,1.0,0.999992,0.991875
44.65,1.0,0.999992,0.991943
44.75,1.0,0.999992,0.99201
44.85,1.0,0.999992,0.992082
44.95,1.0,0.999992,0.992162
45.05,1.0,0.999992,0.992232
45.15,1.0,0.999993,0.992303
45.25,1.0,0.999993,0.992375
45.35,1.0,0.999993,0.992439
45.45,1.0,0.999993,0.992507
45.55,1.0,0.999993,0.99257
45.65,1.0,0.999993,0.992637
45.75,1.0,0.999993,0.992706
45.85,1.0,0.999993,0.992769
45.95,1.0,0.999993,0.992829
46.05,1.0,0.999993,0.992886
46.15,1.0,0.999993,0.992939
46.25,1.0,0.999993,0.993001
46.35,1.0,0.999993,0.993069
46.45,1.0,0.999993,0.993128
46.55,1.0,0.999993,0.993178
46.65,1.0,0.999993,0.993238
46.75,1.0,0.999993,0.993299
46.85,1.0,0.999993,0.993353
46.95,1.0,0.999993,0.993419
47.05,1.0,0.999994,0.99347
47.15,1.0,0.999994,0.99353
47.25,1.0,0.999994,0.993583
47.35,1.0,0.999994,0.993634
47.45,1.0,0.999994,0.993679
47.55,1.0,0.999994,0.993732
47.65,1.0,0.999994,0.99378
47.75,1.0,0.999994,0.993841
47.85,1.0,0.999994,0.993899
47.95,1.0,0.999994,0.993954
48.05,1.0,0.999994,0.994007
48.15,1.0,0.999994,0.994061
48.25,1.0,0.999994,0.994106
48.35,1.0,0.999994,0.994159
48.45,1.0,0.999994,0.994214
48.55,1.0,0.999994,0.994258
48.65,1.0,0.999994,0.994303
48.75,1.0,0.999995,0.994353
48.85,1.0,0.999995,0.994399
48.95,1.0,0.999995,0.994448
49.05,1.0,0.999995,0.994496
49.15,1.0,0.999995,0.994543
49.25,1.0,0.999995,0.994583
49.35,1.0,0.999995,0.994617
49.45,1.0,0.999995,0.994665
49.55,1.0,0.999995,0.994704
49.65,1.0,0.999996,0.994754
49.75,1.0,0.999996,0.994798
49.85,1.0,0.999996,0.994838
49.95,1.0,0.999996,0.994878
50.05,1.0,0.999997,0.994922
50.15,1.0,0.999997,0.994959
50.25,1.0,0.999997,0.995002
50.35,1.0,0.999997,0.995041
50.45,1.0,0.999997,0.995084
50.55,1.0,0.999997,0.995122
50.65,1.0,0.999997,0.995172
50.75,1.0,0.999997,0.99521
50.85,1.0,0.999997,0.99525
50.95,1.0,0.999997,0.995295
51.05,1.0,0.999997,0.995335
51.15,1.0,0.999997,0.995374
51.25,1.0,0.999997,0.99542
51.35,1.0,0.999997,0.995455
51.45,1.0,0.999997,0.995486
51.55,1.0,0.999998,0.995518
51.65,1.0,0.999998,0.995566
51.75,1.0,0.999998,0.995601
51.85,1.0,0.999998,0.995641
51.95,1.0,0.999998,0.995682
52.05,1.0,0.999998,0.995715
52.15,1.0,0.999998,0.995753
52.25,1.0,0.999998,0.995797
52.35,1.0,0.999998,0.995828
52.45,1.0,0.999998,0.99586
52.55,1.0,0.999998,0.995898
52.65,1.0,0.999998,0.995936
52.75,1.0,0.999999,0.995965
52.85,1.0,0.999999,0.996002
52.95,1.0,0.999999,0.996041
53.05,1.0,0.999999,0.996081
53.15,1.0,0.999999,0.996116
53.25,1.0,0.999999,0.996146
53.35,1.0,0.999999,0.996186
53.45,1.0,0.999999,0.996216
53.55,1.0,0.999999,0.996254
53.65,1.0,0.999999,0.996289
53.75,1.0,0.999999,0.99632
53.85,1.0,0.999999,0.996354
53.95,1.0,0.999999,0.996389
54.05,1.0,0.999999,0.996419
54.15,1.0,0.999999,0.996448
54.25,1.0,0.999999,0.996483
54.35,1.0,0.999999,0.996513
54.45,1.0,0.999999,0.996551
54.55,1.0,0.999999,0.996583
54.65,1.0,0.999999,0.996614
54.75,1.0,0.999999,0.996647
54.85,1.0,0.999999,0.996669
54.95,1.0,0.999999,0.996702
55.05,1.0,0.999999,0.996731
55.15,1.0,0.999999,0.996753
55.25,1.0,0.999999,0.996785
55.35,1.0,0.999999,0.996816
55.45,1.0,0.999999,0.996851
55.55,1.0,0.999999,0.996876
55.65,1.0,1.0,0.996904
55.75,1.0,1.0,0.996928
55.85,1.0,1.0,0.996958
55.95,1.0,1.0,0.996984
56.05,1.0,1.0,0.997007
56.15,1.0,1.0,0.997034
56.25,1.0,1.0,0.997056
56.35,1.0,1.0,0.997087
56.45,1.0,1.0,0.997111
56.55,1.0,1.0,0.997135
56.65,1.0,1.0,0.997158
56.75,1.0,1.0,0.99718
56.85,1.0,1.0,0.997206
56.95,1.0,1.0,0.997227
57.05,1.0,1.0,0.997257
57.15,1.0,1.0,0.997286
57.25,1.0,1.0,0.997316
57.35,1.0,1.0,0.997336
57.45,1.0,1.0,0.997361
57.55,1.0,1.0,0.997374
57.65,1.0,1.0,0.997391
57.75,1.0,1.0,0.997408
57.85,1.0,1.0,0.99743
57.95,1.0,1.0,0.997455
58.05,1.0,1.0,0.997479
58.15,1.0,1.0,0.9975
58.25,1.0,1.0,0.997521
58.35,1.0,1.0,0.997537
58.45,1.0,1.0,0.997565
58.55,1.0,1.0,0.997583
58.65,1.0,1.0,0.997609
58.75,1.0,1.0,0.997637
58.85,1.0,1.0,0.99766
58.95,1.0,1.0,0.997677
59.05,1.0,1.0,0.997696
59.15,1.0,1.0,0.99771
59.25,1.0,1.0,0.997736
59.35,1.0,1.0,0.997756
59.45,1.0,1.0,0.997771
59.55,1.0,1.0,0.99779
59.65,1.0,1.0,0.997808
59.75,1.0,1.0,0.997831
59.85,1.0,1.0,0.997851
59.95,1.0,1.0,0.997865
60.05,1.0,1.0,0.997885
60.15,1.0,1.0,0.997903
60.25,1.0,1.0,0.997921
60.35,1.0,1.0,0.99794
60.45,1.0,1.0,0.99796
60.55,1.0,1.0,0.997975
60.65,1.0,1.0,0.997992
60.75,1.0,1.0,0.998007
60.85,1.0,1.0,0.998024
60.95,1.0,1.0,0.998042
61.05,1.0,1.0,0.99806
61.15,1.0,1.0,0.998071
61.25,1.0,1.0,0.998085
61.35,1.0,1.0,0.998101
61.45,1.0,1.0,0.998113
61.55,1.0,1.0,0.998124
61.65,1.0,1.0,0.998144
61.75,1.0,1.0,0.998159
61.85,1.0,1.0,0.998173
61.95,1.0,1.0,0.998192
62.05,1.0,1.0,0.998212
62.15,1.0,1.0,0.998225
62.25,1.0,1.0,0.998238
62.35,1.0,1.0,0.998251
62.45,1.0,1.0,0.998261
62.55,1.0,1.0,0.998277
62.65,1.0,1.0,0.99829
62.75,1.0,1.0,0.998302
62.85,1.0,1.0,0.998319
62.95,1.0,1.0,0.998334
63.05,1.0,1.0,0.998351
63.15,1.0,1.0,0.998364
63.25,1.0,1.0,0.998376
63.35,1.0,1.0,0.99839
63.45,1.0,1.0,0.998404
63.55,1.0,1.0,0.998413
63.65,1.0,1.0,0.998423
63.75,1.0,1.0,0.998436
63.85,1.0,1.0,0.998451
63.95,1.0,1.0,0.998469
64.05,1.0,1.0,0.998481
64.15,1.0,1.0,0.998493
64.25,1.0,1.0,0.998504
64.35,1.0,1.0,0.998515
64.45,1.0,1.0,0.998528
64.55,1.0,1.0,0.998537
64.65,1.0,1.0,0.998548
64.75,1.0,1.0,0.998559
64.85,1.0,1.0,0.998568
64.95,1.0,1.0,0.998583
65.05,1.0,1.0,0.998594
65.15,1.0,1.0,0.998613
65.25,1.0,1.0,0.998625
65.35,1.0,1.0,0.998637
65.45,1.0,1.0,0.998647
65.55,1.0,1.0,0.998656
65.65,1.0,1.0,0.998664
65.75,1.0,1.0,0.998673
65.85,1.0,1.0,0.998683
65.95,1.0,1.0,0.998694
66.05,1.0,1.0,0.998706
66.15,1.0,1.0,0.99872
66.25,1.0,1.0,0.998732
66.35,1.0,1.0,0.998747
66.45,1.0,1.0,0.998758
66.55,1.0,1.0,0.998764
66.65,1.0,1.0,0.998774
66.75,1.0,1.0,0.998784
66.85,1.0,1.0,0.998796
66.95,1.0,1.0,0.998803
67.05,1.0,1.0,0.998814
67.15,1.0,1.0,0.998825
67.25,1.0,1.0,0.998834
67.35,1.0,1.0,0.998842
67.45,1.0,1.0,0.998849
67.55,1.0,1.0,0.99886
67.65,1.0,1.0,0.998867
67.75,1.0,1.0,0.998877
67.85,1.0,1.0,0.998888
67.95,1.0,1.0,0.998894
68.05,1.0,1.0,0.998904
68.15,1.0,1.0,0.998915
68.25,1.0,1.0,0.998925
68.35,1.0,1.0,0.99893
68.45,1.0,1.0,0.99894
68.55,1.0,1.0,0.998948
68.65,1.0,1.0,0.998955
68.75,1.0,1.0,0.998968
68.85,1.0,1.0,0.998978
68.95,1.0,1.0,0.998985
69.05,1.0,1.0,0.998992
69.15,1.0,1.0,0.999001
69.25,1.0,1.0,0.999007
69.35,1.0,1.0,0.999018
69.45,1.0,1.0,0.999023
69.55,1.0,1.0,0.99903
69.65,1.0,1.0,0.999038
69.75,1.0,1.0,0.999051
69.85,1.0,1.0,0.999061
69.95,1.0,1.0,0.999067
70.05,1.0,1.0,0.999075
70.15,1.0,1.0,0.999082
70.25,1.0,1.0,0.999089
70.35,1.0,1.0,0.999097
70.45,1.0,1.0,0.999106
70.55,1.0,1.0,0.999115
70.65,1.0,1.0,0.999122
70.75,1.0,1.0,0.999131
70.85,1.0,1.0,0.99914
70.95,1.0,1.0,0.999149
71.05,1.0,1.0,0.999155
71.15,1.0,1.0,0.999161
71.25,1.0,1.0,0.999168
71.35,1.0,1.0,0.999174
71.45,1.0,1.0,0.999181
71.55,1.0,1.0,0.999186
71.65,1.0,1.0,0.999192
71.75,1.0,1.0,0.999199
71.85,1.0,1.0,0.999205
71.95,1.0,1.0,0.999215
72.05,1.0,1.0,0.999222
72.15,1.0,1.0,0.999228
72.25,1.0,1.0,0.999235
72.35,1.0,1.0,0.999244
72.45,1.0,1.0,0.999249
72.55,1.0,1.0,0.999257
72.65,1.0,1.0,0.999263
72.75,1.0,1.0,0.99927
72.85,1.0,1.0,0.999279
72.95,1.0,1.0,0.999286
73.05,1.0,1.0,0.999293
73.15,1.0,1.0,0.9993
73.25,1.0,1.0,0.999307
73.35,1.0,1.0,0.999316
73.45,1.0,1.0,0.999321
73.55,1.0,1.0,0.999325
73.65,1.0,1.0,0.99933
73.75,1.0,1.0,0.999334
73.85,1.0,1.0,0.999337
73.95,1.0,1.0,0.999347
74.05,1.0,1.0,0.999354
74.15,1.0,1.0,0.999362
74.25,1.0,1.0,0.999364
74.35,1.0,1.0,0.999368
74.45,1.0,1.0,0.999372
74.55,1.0,1.0,0.99938
74.65,1.0,1.0,0.999386
74.75,1.0,1.0,0.999392
74.85,1.0,1.0,0.999399
74.95,1.0,1.0,0.999407
75.05,1.0,1.0,0.999413
75.15,1.0,1.0,0.999419
75.25,1.0,1.0,0.999424
75.35,1.0,1.0,0.999426
75.45,1.0,1.0,0.999431
75.55,1.0,1.0,0.999436
75.65,1.0,1.0,0.999441
75.75,1.0,1.0,0.999444
75.85,1.0,1.0,0.999449
75.95,1.0,1.0,0.999452
76.05,1.0,1.0,0.999457
76.15,1.0,1.0,0.99946
76.25,1.0,1.0,0.999466
76.35,1.0,1.0,0.99947
76.45,1.0,1.0,0.999471
76.55,1.0,1.0,0.999479
76.65,1.0,1.0,0.999484
76.75,1.0,1.0,0.999488
76.85,1.0,1.0,0.999494
76.95,1.0,1.0,0.999497
77.05,1.0,1.0,0.999503
77.15,1.0,1.0,0.999507
77.25,1.0,1.0,0.999508
77.35,1.0,1.0,0.999515
77.45,1.0,1.0,0.99952
77.55,1.0,1.0,0.999524
77.65,1.0,1.0,0.999532
77.75,1.0,1.0,0.999536
77.85,1.0,1.0,0.99954
77.95,1.0,1.0,0.999544
78.05,1.0,1.0,0.999549
78.15,1.0,1.0,0.999554
78.25,1.0,1.0,0.999558
78.35,1.0,1.0,0.999561
78.45,1.0,1.0,0.999564
78.55,1.0,1.0,0.99957
78.65,1.0,1.0,0.999573
78.75,1.0,1.0,0.999576
78.85,1.0,1.0,0.99958
78.95,1.0,1.0,0.999583
79.05,1.0,1.0,0.999586
79.15,1.0,1.0,0.999589
79.25,1.0,1.0,0.999592
79.35,1.0,1.0,0.999594
79.45,1.0,1.0,0.999596
79.55,1.0,1.0,0.9996
79.65,1.0,1.0,0.999605
79.75,1.0,1.0,0.999608
79.85,1.0,1.0,0.999612
79.95,1.0,1.0,0.999619
80.05,1.0,1.0,0.999621
80.15,1.0,1.0,0.999628
80.25,1.0,1.0,0.999635
80.35,1.0,1.0,0.999638
80.45,1.0,1.0,0.999641
80.55,1.0,1.0,0.999645
80.65,1.0,1.0,0.999648
80.75,1.0,1.0,0.999652
80.85,1.0,1.0,0.999656
80.95,1.0,1.0,0.999659
81.05,1.0,1.0,0.999662
81.15,1.0,1.0,0.999666
81.25,1.0,1.0,0.999669
81.35,1.0,1.0,0.999672
81.45,1.0,1.0,0.999676
81.55,1.0,1.0,0.99968
81.65,1.0,1.0,0.999682
81.75,1.0,1.0,0.999684
81.85,1.0,1.0,0.999686
81.95,1.0,1.0,0.999691
82.05,1.0,1.0,0.999696
82.15,1.0,1.0,0.999698
82.25,1.0,1.0,0.999701
82.35,1.0,1.0,0.999705
82.45,1.0,1.0,0.999706
82.55,1.0,1.0,0.99971
82.65,1.0,1.0,0.999715
82.75,1.0,1.0,0.999717
82.85,1.0,1.0,0.999719
82.95,1.0,1.0,0.999722
83.05,1.0,1.0,0.999725
83.15,1.0,1.0,0.999728
83.25,1.0,1.0,0.999731
83.35,1.0,1.0,0.999732
83.45,1.0,1.0,0.999735
83.55,1.0,1.0,0.999735
83.65,1.0,1.0,0.999736
83.75,1.0,1.0,0.99974
83.85,1.0,1.0,0.999743
83.95,1.0,1.0,0.999745
84.05,1.0,1.0,0.999747
84.15,1.0,1.0,0.999748
84.25,1.0,1.0,0.999753
84.35,1.0,1.0,0.999756
84.45,1.0,1.0,0.99976
84.55,1.0,1.0,0.999762
84.65,1.0,1.0,0.999767
84.75,1.0,1.0,0.99977
84.85,1.0,1.0,0.999774
84.95,1.0,1.0,0.999777
85.05,1.0,1.0,0.99978
85.15,1.0,1.0,0.999783
85.25,1.0,1.0,0.999785
85.35,1.0,1.0,0.999787
85.45,1.0,1.0,0.99979
85.55,1.0,1.0,0.999791
85.65,1.0,1.0,0.999793
85.75,1.0,1.0,0.999796
85.85,1.0,1.0,0.999796
85.95,1.0,1.0,0.999797
86.05,1.0,1.0,0.999799
86.15,1.0,1.0,0.9998
86.25,1.0,1.0,0.999804
86.35,1.0,1.0,0.999805
86.45,1.0,1.0,0.999807
86.55,1.0,1.0,0.999811
86.65,1.0,1.0,0.999811
86.75,1.0,1.0,0.999813
86.85,1.0,1.0,0.999815
86.95,1.0,1.0,0.999816
87.05,1.0,1.0,0.999818
87.15,1.0,1.0,0.99982
87.25,1.0,1.0,0.999821
87.35,1.0,1.0,0.999825
87.45,1.0,1.0,0.999827
87.55,1.0,1.0,0.999829
87.65,1.0,1.0,0.999832
87.75,1.0,1.0,0.999835
87.85,1.0,1.0,0.999837
87.95,1.0,1.0,0.99984
88.05,1.0,1.0,0.999841
88.15,1.0,1.0,0.999844
88.25,1.0,1.0,0.999845
88.35,1.0,1.0,0.999847
88.45,1.0,1.0,0.999848
88.55,1.0,1.0,0.999851
88.65,1.0,1.0,0.999853
88.75,1.0,1.0,0.999854
88.85,1.0,1.0,0.999856
88.95,1.0,1.0,0.999856
89.05,1.0,1.0,0.999858
89.15,1.0,1.0,0.99986
89.25,1.0,1.0,0.999862
89.35,1.0,1.0,0.999864
89.45,1.0,1.0,0.999867
89.55,1.0,1.0,0.999869
89.65,1.0,1.0,0.999869
89.75,1.0,1.0,0.999871
89.85,1.0,1.0,0.999872
89.95,1.0,1.0,0.999874
90.05,1.0,1.0,0.999875
90.15,1.0,1.0,0.999876
90.25,1.0,1.0,0.99988
90.35,1.0,1.0,0.999881
90.45,1.0,1.0,0.999882
90.55,1.0,1.0,0.999886
90.65,1.0,1.0,0.999889
90.75,1.0,1.0,0.999892
90.85,1.0,1.0,0.999893
90.95,1.0,1.0,0.999894
91.05,1.0,1.0,0.999897
91.15,1.0,1.0,0.999898
91.25,1.0,1.0,0.999899
91.35,1.0,1.0,0.999901
91.45,1.0,1.0,0.999903
91.55,1.0,1.0,0.999903
91.65,1.0,1.0,0.999904
91.75,1.0,1.0,0.999905
91.85,1.0,1.0,0.999907
91.95,1.0,1.0,0.999909
92.05,1.0,1.0,0.999913
92.15,1.0,1.0,0.999913
92.25,1.0,1.0,0.999915
92.35,1.0,1.0,0.999917
92.45,1.0,1.0,0.999919
92.55,1.0,1.0,0.999919
92.65,1.0,1.0,0.99992
92.75,1.0,1.0,0.999921
92.85,1.0,1.0,0.999921
92.95,1.0,1.0,0.999922
93.05,1.0,1.0,0.999924
93.15,1.0,1.0,0.999925
93.25,1.0,1.0,0.999928
93.35,1.0,1.0,0.999929
93.45,1.0,1.0,0.99993
93.55,1.0,1.0,0.999933
93.65,1.0,1.0,0.999933
93.75,1.0,1.0,0.999934
93.85,1.0,1.0,0.999935
93.95,1.0,1.0,0.999937
94.05,1.0,1.0,0.999938
94.15,1.0,1.0,0.99994
94.25,1.0,1.0,0.999941
94.35,1.0,1.0,0.999943
94.45,1.0,1.0,0.999944
94.55,1.0,1.0,0.999945
94.65,1.0,1.0,0.999946
94.75,1.0,1.0,0.999947
94.85,1.0,1.0,0.999949
94.95,1.0,1.0,0.999949
95.05,1.0,1.0,0.999951
95.15,1.0,1.0,0.999952
95.25,1.0,1.0,0.999952
95.35,1.0,1.0,0.999953
95.45,1.0,1.0,0.999953
95.55,1.0,1.0,0.999957
95.65,1.0,1.0,0.999959
95.75,1.0,1.0,0.999962
95.85,1.0,1.0,0.999963
95.95,1.0,1.0,0.999964
96.05,1.0,1.0,0.999965
96.15,1.0,1.0,0.999965
96.25,1.0,1.0,0.999968
96.35,1.0,1.0,0.999969
96.45,1.0,1.0,0.99997
96.55,1.0,1.0,0.999971
96.65,1.0,1.0,0.999972
96.75,1.0,1.0,0.999973
96.85,1.0,1.0,0.999974
96.95,1.0,1.0,0.999975
97.05,1.0,1.0,0.999975
97.15,1.0,1.0,0.999977
97.25,1.0,1.0,0.999977
97.35,1.0,1.0,0.999978
97.45,1.0,1.0,0.999979
97.55,1.0,1.0,0.999979
97.65,1.0,1.0,0.999979
97.75,1.0,1.0,0.99998
97.85,1.0,1.0,0.999981
97.95,1.0,1.0,0.999981
98.05,1.0,1.0,0.999984
98.15,1.0,1.0,0.999984
98.25,1.0,1.0,0.999985
98.35,1.0,1.0,0.999986
98.45,1.0,1.0,0.999987
98.55,1.0,1.0,0.999987
98.65,1.0,1.0,0.999988
98.75,1.0,1.0,0.999988
98.85,1.0,1.0,0.999988
98.95,1.0,1.0,0.999989
99.05,1.0,1.0,0.999989
99.15,1.0,1.0,0.99999
99.25,1.0,1.0,0.999991
99.35,1.0,1.0,0.999993
99.45,1.0,1.0,0.999993
99.55,1.0,1.0,0.999995
99.65,1.0,1.0,0.999997
99.75,1.0,1.0,0.999999
99.85,1.0,1.0,0.999999
99.95,1.0,1.0,1.0


==> fig/fig_data/coexistence_manager_99.csv <==
managers,Theta,Psi
1,2.0,3.0
2,3.0,3.0


==> fig/fig_data/coexistence_manager_avg.csv <==
managers,Theta,Psi
1,0.072329,0.101945
2,0.08944,0.104925


==> fig/fig_data/pull_frame_het_99.csv <==
Q,PPS,CRA,MAF
5,10.0,15.0,12.0
6,8.0,12.0,10.0
7,7.0,9.0,8.0
8,6.0,7.0,7.0
9,6.0,7.0,6.0
10,5.0,6.0,6.0
11,5.0,5.0,5.0
12,4.0,5.0,4.0
13,4.0,5.0,4.0
14,3.0,4.0,4.0
15,3.0,4.0,3.0
16,3.0,3.0,3.0
17,3.0,3.0,3.0
18,3.0,3.0,3.0
19,2.0,3.0,2.0
20,2.0,2.0,2.0


==> fig/fig_data/pull_frame_het_avg.csv <==
Q,PPS,CRA,MAF
5,0.654496,1.23201,1.062214
6,0.483464,0.838659,0.765232
7,0.379588,0.565986,0.568316
8,0.305092,0.394401,0.430806
9,0.250658,0.367976,0.356142
10,0.209532,0.2901,0.289062
11,0.177607,0.228742,0.243091
12,0.151634,0.182697,0.200646
13,0.133429,0.17892,0.176569
14,0.120055,0.153248,0.153114
15,0.107977,0.123026,0.135642
16,0.096403,0.104122,0.113376
17,0.08762,0.104545,0.10513
18,0.080673,0.091282,0.094836
19,0.072369,0.075567,0.084108
20,0.06676,0.064105,0.071864


==> fig/fig_data/pull_frame_hom_99.csv <==
Q,PPS,CRA,MAF
5,15.0,16.0,12.0
6,10.0,12.0,10.0
7,8.0,9.0,8.0
8,7.0,7.0,7.0
9,6.0,8.0,6.0
10,6.0,6.0,6.0
11,5.0,5.0,5.0
12,5.0,5.0,4.0
13,4.0,5.0,4.0
14,4.0,4.0,4.0
15,4.0,4.0,3.0
16,3.0,3.0,3.0
17,3.0,3.0,3.0
18,3.0,3.0,3.0
19,3.0,3.0,3.0
20,2.0,2.0,2.0


==> fig/fig_data/pull_frame_hom_avg.csv <==
Q,PPS,CRA,MAF
5,1.0467,1.275471,1.057599
6,0.617984,0.825762,0.757233
7,0.467526,0.570141,0.574986
8,0.387131,0.394085,0.435064
9,0.311115,0.378709,0.356724
10,0.264308,0.29873,0.289742
11,0.221718,0.23022,0.243927
12,0.190646,0.181148,0.201412
13,0.161728,0.179556,0.17785
14,0.141589,0.152032,0.153344
15,0.127709,0.122944,0.135112
16,0.11361,0.102124,0.113233
17,0.102245,0.10255,0.10487
18,0.092267,0.089799,0.094301
19,0.085448,0.073428,0.084754
20,0.078539,0.061738,0.071621


==> fig/fig_data/pull_frame_kalman_99.csv <==
Q,PPS,CRA,MAF
5,68.5205,89.1485,90.3185
6,50.1035,83.1585,85.5155
7,36.6455,73.7135,77.4015
8,25.6005,63.5205,61.8275
9,22.5275,46.0345,47.2205
10,17.7085,35.1375,35.2315
11,15.7195,27.6915,27.1665
12,14.3335,22.5995,23.3015
13,12.4915,20.1025,19.3105
14,11.2865,16.6055,16.8235
15,10.5415,15.5315,14.6465
16,9.7805,13.1315,12.9215
17,8.8875,12.0595,11.9715
18,8.3835,11.4675,11.0145
19,7.8535,10.6305,10.1235
20,7.8505,9.0785,9.1485


==> fig/fig_data/pull_frame_kalman_avg.csv <==
Q,PPS,CRA,MAF
5,13.092553,15.718641,14.745041
6,9.802283,12.480456,12.397196
7,7.205799,9.61192,10.021358
8,5.334473,7.902634,7.789418
9,4.753328,6.4755,6.207311
10,3.852242,5.133127,5.072067
11,3.424158,4.313696,4.193052
12,3.124471,3.648337,3.684012
13,2.838906,3.407303,3.223073
14,2.567525,2.979113,2.916219
15,2.397677,2.712986,2.595578
16,2.2285,2.345006,2.341173
17,2.065312,2.244024,2.188217
18,1.949306,2.145752,2.031866
19,1.807137,1.949363,1.885491
20,1.700447,1.720666,1.721565


==> fig/fig_data/pull_load_99.csv <==
abs_rate,PPS,CRA,MAF
1.000396935754178,3.0,4.0,4.0
1.116974149862859,3.0,4.0,4.0
1.2364511758906649,3.0,5.0,4.0
1.3585506227244015,3.0,5.0,4.0
1.4830287583331094,4.0,5.0,5.0
1.609670559048644,4.0,5.0,5.0
1.7382856076041613,4.0,5.0,5.0
1.8687046748932967,4.0,5.0,5.0
2.000776856094949,4.0,6.0,5.0
2.1343671590401234,4.0,6.0,5.0
2.2693544636458034,5.0,6.0,5.0
2.4056297874757844,5.0,6.0,5.0
2.543094805158927,5.0,6.0,5.0
2.68166057935277,5.0,6.0,5.0
2.8212464688112644,5.0,6.0,5.0
2.9617791853787736,5.0,6.0,6.0
3.103191976741448,5.0,6.0,6.0
3.245423915796751,5.0,6.0,6.0
3.3884192807599343,5.0,7.0,6.0
3.532127012773514,5.0,7.0,6.0
3.6765002399459594,5.0,7.0,6.0
3.8214958585183796,5.0,7.0,6.0
3.967074163317112,5.0,7.0,6.0
4.113198520856031,5.0,7.0,6.0
4.259835079454997,5.0,7.0,6.0
4.406952511575328,6.0,7.0,6.0
4.554521784270836,6.0,7.0,6.0
4.7025159542395905,6.0,7.0,6.0
4.850909984454672,6.0,7.0,6.0
4.999680579768989,6.0,7.0,6.0


==> fig/fig_data/pull_load_avg.csv <==
abs_rate,PPS,CRA,MAF
1.000396935754178,0.072082,0.104257,0.102308
1.116974149862859,0.076952,0.117066,0.115787
1.2364511758906649,0.087172,0.127074,0.129029
1.3585506227244015,0.096667,0.135563,0.138331
1.4830287583331094,0.106206,0.151337,0.15007
1.609670559048644,0.112448,0.166244,0.161095
1.7382856076041613,0.122638,0.173986,0.175625
1.8687046748932967,0.132983,0.184396,0.187506
2.000776856094949,0.139061,0.199555,0.199697
2.1343671590401234,0.150731,0.21756,0.212612
2.2693544636458034,0.159514,0.224954,0.22389
2.4056297874757844,0.166692,0.236182,0.236862
2.543094805158927,0.178258,0.257305,0.250884
2.68166057935277,0.186513,0.269706,0.262808
2.8212464688112644,0.196841,0.277324,0.274856
2.9617791853787736,0.20458,0.291323,0.286905
3.103191976741448,0.214446,0.306548,0.29938
3.245423915796751,0.226544,0.32105,0.310673
3.3884192807599343,0.239234,0.333197,0.323452
3.532127012773514,0.242076,0.341956,0.337483
3.6765002399459594,0.252993,0.361915,0.35041
3.8214958585183796,0.262192,0.372552,0.359676
3.967074163317112,0.272399,0.382282,0.376028
4.113198520856031,0.277235,0.396562,0.386382
4.259835079454997,0.290364,0.405868,0.395652
4.406952511575328,0.299108,0.425004,0.410814
4.554521784270836,0.309872,0.437157,0.421194
4.7025159542395905,0.315578,0.448584,0.436036
4.850909984454672,0.327084,0.463099,0.447006
4.999680579768989,0.334098,0.475972,0.459068


==> fig/fig_data/pull_load_cdf.csv <==
Psi,1.000397,1.116974,1.236451,1.358551,1.483029,1.609671,1.738286,1.868705,2.000777,2.134367,2.269354,2.40563,2.543095,2.681661,2.821246,2.961779,3.103192,3.245424,3.388419,3.532127,3.6765,3.821496,3.967074,4.113199,4.259835,4.406953,4.554522,4.702516,4.85091,4.999681
0,0.9749224999999996,0.9726814999999996,0.9690815000000004,0.9657275000000001,0.9624965000000002,0.9595520000000001,0.9560174999999997,0.9523834999999998,0.9498615,0.9460299999999998,0.9426180000000003,0.9397049999999998,0.9357964999999998,0.9323845000000004,0.928944,0.9256769999999999,0.9223415,0.9185240000000002,0.9142404999999998,0.9119355000000001,0.9079354999999998,0.9042985000000001,0.900703,0.8983545000000002,0.8939225,0.8905290000000001,0.8866610000000004,0.8841950000000001,0.8801005000000001,0.87734
1,0.9835929999999996,0.9822019999999997,0.9796910000000004,0.9773725000000001,0.9751260000000002,0.973284,0.9708374999999998,0.9682294999999999,0.9666645,0.9639309999999999,0.9615855000000003,0.9596569999999998,0.9568379999999999,0.9545830000000004,0.9520575,0.9500019999999999,0.947544,0.9448075000000002,0.9417089999999998,0.9403455000000002,0.9375049999999998,0.9350570000000001,0.932448,0.9309805000000002,0.9277569999999999,0.9254515000000001,0.9226925000000004,0.9211290000000001,0.9181415,0.916211
2,0.9891764999999996,0.9884914999999996,0.9868270000000005,0.9853105000000001,0.9838795000000001,0.9828585000000001,0.9812494999999998,0.9795209999999999,0.9785780000000001,0.9767669999999998,0.9752945000000003,0.9741384999999998,0.9722114999999999,0.9708700000000005,0.969118,0.9679469999999999,0.9662360000000001,0.9643375000000003,0.9621949999999998,0.9615905000000001,0.9597704999999999,0.9581880000000002,0.9563845000000001,0.9555745000000002,0.9533695,0.9518780000000001,0.9500295000000003,0.949123,0.9470575000000001,0.9459025
3,0.9925274999999996,0.9921854999999996,0.9910580000000004,0.9901085000000001,0.9891235000000002,0.9885980000000001,0.9875789999999998,0.9864894999999999,0.9859325000000001,0.9847084999999999,0.9838175000000002,0.9831759999999998,0.981852,0.9811140000000005,0.979985,0.9793729999999999,0.9781885000000001,0.9768845000000003,0.9754824999999998,0.9753660000000002,0.9743694999999999,0.9734525000000002,0.9722955000000001,0.9719470000000002,0.970436,0.9695600000000001,0.9684440000000003,0.9678640000000001,0.9666410000000001,0.966015
4,0.9950069999999995,0.9948239999999996,0.9941160000000004,0.9934755000000001,0.9928480000000002,0.9926210000000001,0.9919949999999997,0.9912849999999999,0.9910015000000001,0.9901914999999999,0.9897075000000002,0.9893594999999998,0.9885025,0.9881655000000005,0.9874505,0.9871129999999999,0.9864235000000001,0.9855180000000002,0.9846394999999998,0.9848260000000002,0.9842909999999999,0.9838485000000001,0.9832165,0.9831505000000003,0.98217,0.9817415,0.9811085000000003,0.9808545000000001,0.9801900000000001,0.9798399999999999
5,0.9968289999999995,0.9967599999999996,0.9963560000000005,0.995955,0.9955330000000002,0.9955015,0.9951119999999998,0.9946959999999999,0.9945640000000001,0.9940339999999999,0.9938270000000002,0.9936739999999998,0.9931745,0.9930145000000005,0.992625,0.9924564999999999,0.9920960000000001,0.9914800000000003,0.9909974999999998,0.9913370000000002,0.9910554999999999,0.9908545000000001,0.9905145000000001,0.9905675000000003,0.9900565,0.9899035,0.9896115000000003,0.9894930000000001,0.9892080000000001,0.9890635
6,0.9981084999999995,0.9980894999999996,0.9978935000000004,0.9976905,0.9974245000000003,0.9974850000000001,0.9972244999999997,0.9970474999999999,0.9969940000000002,0.9966884999999999,0.9966140000000002,0.9965499999999998,0.996335,0.9962595000000005,0.996074,0.9959944999999999,0.9958420000000001,0.9954630000000002,0.9951944999999998,0.9955645000000003,0.9954384999999999,0.9953790000000001,0.9952325000000001,0.9952835000000003,0.9950925,0.9950720000000001,0.9949350000000003,0.9949020000000001,0.9948025,0.994758
7,0.9989404999999996,0.9989469999999996,0.9988755000000005,0.9987885000000001,0.9986310000000003,0.9987220000000001,0.9985699999999997,0.9985304999999999,0.9985165000000001,0.9983274999999998,0.9983245000000002,0.9983004999999998,0.99825,0.9982405000000005,0.9981585000000001,0.9981384999999999,0.9981140000000002,0.9978740000000003,0.9977679999999998,0.9980725000000003,0.9979764999999999,0.9979880000000001,0.9979725,0.9980040000000003,0.9979365,0.9979450000000001,0.9979010000000004,0.9979555000000001,0.997907,0.9979115000000001
8,0.9994499999999996,0.9994539999999996,0.9994430000000005,0.999422,0.9993305000000002,0.9994155000000001,0.9993279999999998,0.9993479999999999,0.9993365000000002,0.9992324999999999,0.9992615000000001,0.9992699999999998,0.9992679999999999,0.9993020000000006,0.9992465,0.9992429999999999,0.9992625000000002,0.9991325000000003,0.9991109999999997,0.9992910000000003,0.999208,0.9992425000000001,0.9992755000000001,0.9993075000000003,0.9992845,0.9992575000000001,0.9992455000000003,0.9993065000000001,0.9992775,0.9992970000000001
9,0.9997199999999996,0.9997194999999997,0.9997330000000005,0.9997355,0.9996940000000002,0.9997390000000002,0.9997094999999998,0.9997259999999999,0.9997190000000001,0.9996649999999998,0.9996945000000002,0.9997109999999998,0.9997274999999999,0.9997390000000006,0.9997090000000001,0.9997079999999999,0.9997270000000001,0.9996750000000003,0.9996619999999997,0.9997495000000003,0.9997024999999999,0.9997235000000001,0.9997535000000001,0.9997655000000003,0.9997735,0.9997400000000002,0.9997240000000004,0.9997585000000001,0.999754,0.9997460000000001
10,0.9998559999999996,0.9998594999999997,0.9998775000000005,0.9998795,0.9998550000000002,0.9998780000000002,0.9998724999999998,0.9998829999999999,0.9998735000000001,0.9998479999999998,0.9998675000000001,0.9998799999999998,0.9998909999999999,0.9998970000000006,0.9998855000000001,0.9998754999999999,0.9998900000000002,0.9998650000000003,0.9998684999999997,0.9999135000000003,0.999871,0.9998835000000001,0.9998955,0.9999075000000003,0.999911,0.9998915000000002,0.9998785000000003,0.9999020000000001,0.9998995,0.9998925000000002
11,0.9999199999999996,0.9999219999999996,0.9999420000000006,0.99994,0.9999270000000001,0.9999445000000001,0.9999349999999998,0.9999439999999998,0.9999420000000001,0.9999209999999998,0.9999355000000001,0.9999429999999998,0.9999489999999999,0.9999540000000006,0.9999480000000001,0.9999404999999999,0.9999425000000002,0.9999395000000003,0.9999424999999997,0.9999615000000004,0.9999359999999999,0.9999410000000002,0.999951,0.9999560000000003,0.9999574999999999,0.9999515000000001,0.9999410000000003,0.9999585000000001,0.9999605,0.9999535000000002
12,0.9999494999999996,0.9999564999999997,0.9999665000000005,0.9999655000000001,0.9999610000000001,0.9999740000000001,0.9999669999999998,0.9999689999999999,0.9999730000000001,0.9999579999999998,0.9999660000000001,0.9999714999999998,0.9999739999999999,0.9999780000000006,0.9999745000000001,0.9999714999999999,0.9999680000000002,0.9999705000000003,0.9999734999999997,0.9999820000000004,0.9999669999999999,0.9999730000000002,0.9999755,0.9999780000000003,0.9999794999999999,0.9999795000000001,0.9999715000000003,0.9999850000000001,0.9999845,0.9999800000000002
13,0.9999654999999996,0.9999754999999997,0.9999810000000006,0.9999790000000001,0.9999780000000001,0.9999880000000001,0.9999804999999998,0.9999824999999999,0.9999885000000001,0.9999784999999998,0.9999835000000001,0.9999849999999998,0.9999855,0.9999905000000006,0.9999875000000001,0.9999864999999999,0.9999840000000002,0.9999890000000003,0.9999879999999998,0.9999915000000004,0.9999859999999999,0.9999875000000003,0.9999885000000001,0.9999905000000002,0.9999914999999999,0.9999935000000001,0.9999895000000003,0.9999960000000001,0.999994,0.9999925000000002
14,0.9999779999999996,0.9999884999999997,0.9999910000000005,0.999989,0.9999915000000001,0.9999945000000001,0.9999904999999998,0.9999899999999999,0.9999960000000001,0.9999909999999997,0.9999925000000002,0.9999919999999998,0.9999925,0.9999965000000005,0.9999965000000002,0.9999949999999999,0.9999950000000002,0.9999960000000003,0.9999954999999998,0.9999975000000003,0.9999959999999999,0.9999940000000003,0.9999950000000001,0.9999980000000003,0.9999974999999999,0.999998,0.9999955000000003,1.0,0.9999985,0.9999985000000001
15,0.9999864999999996,0.9999944999999997,0.9999965000000005,0.999995,0.9999970000000001,0.9999975000000001,0.9999954999999998,0.999995,0.9999985000000001,0.9999974999999998,0.9999970000000001,0.9999964999999997,0.999996,0.9999990000000005,0.9999995000000002,0.9999989999999999,0.9999995000000002,1.0000000000000002,0.9999989999999999,1.0000000000000002,0.9999984999999999,0.9999975000000003,0.9999990000000001,1.0000000000000002,0.9999999999999999,0.9999995,0.9999990000000003,1.0,0.9999995,1.0000000000000002
16,0.9999929999999996,0.9999974999999997,0.9999985000000005,0.999999,0.9999985000000001,0.9999990000000001,0.9999984999999998,0.9999975,0.9999995000000002,0.9999994999999997,0.9999990000000001,0.9999989999999997,0.9999985,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
17,0.9999964999999996,0.9999994999999996,1.0000000000000004,1.0,0.9999995000000002,1.0,0.9999999999999998,0.9999994999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
18,0.9999984999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
19,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
20,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
21,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
22,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
23,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
24,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
25,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
26,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
27,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
28,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
29,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
30,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
31,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
32,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
33,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
34,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
35,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
36,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
37,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
38,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
39,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
40,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
41,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
42,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
43,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
44,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
45,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
46,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
47,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
48,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
49,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
50,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
51,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
52,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
53,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
54,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
55,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
56,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
57,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
58,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
59,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
60,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
61,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
62,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
63,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
64,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
65,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
66,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
67,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
68,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
69,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
70,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
71,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
72,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
73,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
74,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
75,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
76,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
77,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
78,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
79,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
80,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
81,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
82,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
83,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
84,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
85,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
86,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
87,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
88,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
89,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
90,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
91,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
92,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
93,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
94,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
95,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
96,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
97,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
98,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
99,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002
100,0.9999999999999996,0.9999999999999996,1.0000000000000004,1.0,1.0000000000000002,1.0,0.9999999999999998,0.9999999999999999,1.0000000000000002,0.9999999999999997,1.0,0.9999999999999998,1.0,1.0000000000000004,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0000000000000002,0.9999999999999999,1.0000000000000002,0.9999999999999999,1.0000000000000002,1.0,1.0000000000000002,0.9999999999999999,1.0,1.0000000000000002,1.0,1.0,1.0000000000000002


==> fig/fig_data/pull_misspec_kalman_50_99.csv <==
delta_F,PPS,CRA,MAF
-0.11,8.3355,10.9755,10.4485
-0.105,8.2695,10.9585,10.4435
-0.1,7.9565,10.9385,10.4385
-0.095,7.8065,10.9165,10.4335
-0.09,7.5905,10.8935,10.4295
-0.085,7.5055,10.8835,10.4275
-0.08,7.2745,10.8535,10.4235
-0.075,7.0935,10.8255,10.4195
-0.07,6.8995,10.8005,10.4185
-0.065,6.7555,10.7705,10.4155
-0.06,6.8025,10.7415,10.4135
-0.055,6.4685,10.7135,10.4105
-0.05,6.4405,10.6805,10.4075
-0.045,6.3275,10.6485,10.4035
-0.04,6.2865,10.6245,10.3995
-0.035,6.0745,10.5935,10.3985
-0.03,5.9875,10.5695,10.3985
-0.025,5.6325,10.2545,10.3965
-0.02,5.2385,10.2245,10.3945
-0.015,5.4045,10.1865,10.3965
-0.01,4.9965,10.2135,10.3965
-0.005,5.0395,10.1655,10.3985
0.0,4.9815,10.1665,10.3975
0.005,5.0555,10.2275,10.3975
0.01,5.0975,10.2445,10.3995
0.015,5.3105,10.2435,10.4035
0.02,5.0535,10.2495,10.3995
0.025,5.0835,10.3685,10.4035
0.03,5.4065,10.3665,10.4155
0.035,5.4725,10.4095,10.4285
0.04,5.5855,10.5145,10.4395
0.045,5.7175,10.6025,10.4605
0.05,5.8815,10.6925,10.4775
0.055,6.1015,10.9285,10.5005
0.06,6.6105,11.1305,10.5355
0.065,6.9585,11.4485,10.5835
0.07,7.3445,11.7875,10.6335
0.075,7.9105,12.3035,10.6995
0.08,8.7665,12.9205,10.7825
0.085,9.8765,13.7525,10.8785
0.09,11.8095,14.9585,11.0015
0.095,15.1265,16.6635,11.1495
0.1,22.9035,18.9635,11.3245
0.105,59.0425,22.6325,11.5405
0.11,93.1905,26.8195,11.8075


==> fig/fig_data/pull_misspec_kalman_50_avg.csv <==
delta_F,PPS,CRA,MAF
-0.11,1.733829,1.587947,1.492998
-0.105,1.720548,1.586353,1.492389
-0.1,1.671027,1.584665,1.491784
-0.095,1.644339,1.582883,1.491186
-0.09,1.606385,1.581003,1.490592
-0.085,1.590462,1.580289,1.490004
-0.08,1.535336,1.578207,1.489422
-0.075,1.50883,1.576033,1.488846
-0.07,1.475349,1.573935,1.488277
-0.065,1.444516,1.571596,1.487717
-0.06,1.4412,1.569191,1.487165
-0.055,1.392035,1.566735,1.486624
-0.05,1.382961,1.564247,1.486096
-0.045,1.366894,1.561752,1.485584
-0.04,1.361596,1.55962,1.485091
-0.035,1.311703,1.557188,1.484622
-0.03,1.301535,1.554857,1.484181
-0.025,1.236229,1.534525,1.483777
-0.02,1.166179,1.531681,1.483418
-0.015,1.18971,1.530218,1.483113
-0.01,1.128415,1.528815,1.482877
-0.005,1.129566,1.523632,1.482722
0.0,1.125378,1.524437,1.482667
0.005,1.129937,1.529166,1.482735
0.01,1.131398,1.528929,1.48295
0.015,1.1319,1.531435,1.483344
0.02,1.138928,1.530781,1.48395
0.025,1.144166,1.539535,1.484814
0.03,1.160681,1.540092,1.485983
0.035,1.172165,1.546323,1.487515
0.04,1.187772,1.555014,1.489476
0.045,1.207943,1.567549,1.491946
0.05,1.240593,1.576245,1.495014
0.055,1.283392,1.59779,1.498786
0.06,1.335416,1.61907,1.503385
0.065,1.390291,1.648034,1.508953
0.07,1.453798,1.689099,1.515657
0.075,1.538269,1.729556,1.523691
0.08,1.664878,1.785419,1.533286
0.085,1.830797,1.857827,1.544715
0.09,2.094746,1.949186,1.558303
0.095,2.546945,2.064327,1.574446
0.1,3.541323,2.221839,1.593629
0.105,7.581808,2.441825,1.616454
0.11,14.271446,2.67794,1.643688


==> fig/fig_data/pull_noise_kalman_50_99.csv <==
sigma_w_hat,PPS,CRA,MAF
0.05,51.5945,41.9455,37.8055
0.1,23.7315,37.0965,35.2965
0.15,18.6395,36.1835,34.7235
0.2,17.5465,34.5245,34.5625
0.25,17.3065,34.3925,34.4605
0.3,17.7045,34.4945,34.4405
0.35,17.5085,34.2895,34.4275
0.4,17.4685,34.2995,34.4255
0.45,17.2535,34.3045,34.4125
0.5,17.4855,34.1085,34.4105
0.55,17.2645,34.2895,34.4065
0.6,17.4535,34.2805,34.4005
0.65,17.5455,34.2145,34.4085
0.7,17.7165,34.3315,34.4105
0.75,17.4675,34.2565,34.4135
0.8,17.5545,34.2615,34.4125
0.85,17.3255,34.2475,34.4105
0.9,17.5755,34.2985,34.4085
0.95,17.6875,34.2805,34.4065
1.0,17.5625,34.4895,34.4065


==> fig/fig_data/pull_noise_kalman_50_avg.csv <==
sigma_w_hat,PPS,CRA,MAF
0.05,9.468448,6.989277,6.533694
0.1,5.137779,5.703668,5.376092
0.15,4.150204,5.414917,5.112787
0.2,3.941166,5.254086,5.031012
0.25,3.904478,5.212974,5.002107
0.3,3.888351,5.209769,4.991035
0.35,3.894784,5.192815,4.986662
0.4,3.887067,5.186747,4.985004
0.45,3.887803,5.189154,4.984363
0.5,3.888171,5.174202,4.984228
0.55,3.889946,5.190043,4.984406
0.6,3.887166,5.182646,4.984576
0.65,3.885056,5.184083,4.984818
0.7,3.899791,5.202531,4.985153
0.75,3.885708,5.185612,4.985331
0.8,3.88756,5.191789,4.985536
0.85,3.895758,5.190277,4.985721
0.9,3.89087,5.194859,4.985887
0.95,3.888564,5.190378,4.985988
1.0,3.886115,5.198326,4.986119


==> fig/fig_data/pull_process_kalman_99.csv <==
sigma_w,PPS,CRA,MAF
0.0,0.0005,0.0005,0.0005
0.05,1.1465,2.2635,2.5985
0.1,1.6935,3.3215,3.5955
0.15,2.4585,5.0495,5.2245
0.2,3.5415,7.2375,7.4885
0.25,4.9815,10.1665,10.3975
0.3,6.9695,13.7805,13.9435
0.35,9.0505,17.9095,18.1575
0.4,11.5085,22.7425,22.9585
0.45,14.1415,28.2555,28.3955
0.5,17.4855,34.1085,34.4105
0.55,20.7025,40.8575,40.8695
0.6,24.7255,47.6945,47.5525
0.65,28.9875,54.3425,54.2205
0.7,33.8195,60.9905,60.5925
0.75,38.1255,66.9535,66.3865
0.8,43.3985,72.0765,71.4855
0.85,48.1465,76.4755,75.9325
0.9,54.3565,80.1505,79.4815
0.95,60.0665,83.0955,82.4075
1.0,65.1385,85.7075,84.8485


==> fig/fig_data/pull_process_kalman_avg.csv <==
sigma_w,PPS,CRA,MAF
0.0,0.0005,0.0005,0.0005
0.05,0.241494,0.292651,0.31023
0.1,0.367873,0.469572,0.475183
0.15,0.540784,0.733135,0.722524
0.2,0.793691,1.081077,1.057428
0.25,1.125378,1.524437,1.482667
0.3,1.531419,2.070249,1.999649
0.35,2.014707,2.702598,2.609099
0.4,2.563201,3.434273,3.310928
0.45,3.188988,4.266417,4.103943
0.5,3.888171,5.174202,4.984228
0.55,4.662331,6.197563,5.944974
0.6,5.503986,7.271864,6.974898
0.65,6.418126,8.414897,8.062865
0.7,7.434502,9.64131,9.19728
0.75,8.47243,10.84414,10.364976
0.8,9.609665,12.113337,11.555182
0.85,10.839951,13.38238,12.759943
0.9,12.081138,14.653436,13.962402
0.95,13.388687,15.908262,15.161584
1.0,14.743658,17.157187,16.344695


==> fig/fig_data/push_frame_sota_99.csv <==
P,MAF,FSA,AFSA,PPS
5.000000000000000000e+00,1.600000000000000000e+01,9.900000000000000000e+01,9.900000000000000000e+01,2.300000000000000000e+01
6.000000000000000000e+00,1.300000000000000000e+01,9.900000000000000000e+01,9.900000000000000000e+01,1.500000000000000000e+01
7.000000000000000000e+00,1.100000000000000000e+01,9.900000000000000000e+01,9.800000000000000000e+01,1.000000000000000000e+01
8.000000000000000000e+00,1.000000000000000000e+01,9.900000000000000000e+01,8.800000000000000000e+01,6.000000000000000000e+00
9.000000000000000000e+00,8.000000000000000000e+00,9.700000000000000000e+01,6.900000000000000000e+01,4.000000000000000000e+00
1.000000000000000000e+01,7.000000000000000000e+00,8.400000000000000000e+01,1.900000000000000000e+01,3.000000000000000000e+00
1.100000000000000000e+01,7.000000000000000000e+00,2.400000000000000000e+01,1.800000000000000000e+01,2.000000000000000000e+00
1.200000000000000000e+01,6.000000000000000000e+00,1.000000000000000000e+00,1.700000000000000000e+01,1.000000000000000000e+00
1.300000000000000000e+01,5.000000000000000000e+00,1.000000000000000000e+00,1.600000000000000000e+01,1.000000000000000000e+00
1.400000000000000000e+01,5.000000000000000000e+00,1.000000000000000000e+00,1.600000000000000000e+01,1.000000000000000000e+00
1.500000000000000000e+01,5.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+01,1.000000000000000000e+00
1.600000000000000000e+01,4.000000000000000000e+00,0.000000000000000000e+00,1.500000000000000000e+01,1.000000000000000000e+00
1.700000000000000000e+01,4.000000000000000000e+00,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00
1.800000000000000000e+01,4.000000000000000000e+00,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00
1.900000000000000000e+01,3.000000000000000000e+00,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00
2.000000000000000000e+01,3.000000000000000000e+00,0.000000000000000000e+00,1.400000000000000000e+01,0.000000000000000000e+00


==> fig/fig_data/push_frame_sota_avg.csv <==
P,MAF,FSA,AFSA,PPS
5.000000000000000000e+00,1.733165899999999926e+00,3.659682920021828068e+01,3.606576310765629501e+01,3.663832900000000059e+00
6.000000000000000000e+00,1.239281000000000077e+00,3.491210341676378448e+01,3.208888761909236820e+01,1.816044200000000108e+00
7.000000000000000000e+00,9.258147000000001015e-01,3.232850555509828183e+01,2.006335252324007712e+01,8.547074999999999534e-01
8.000000000000000000e+00,7.164595000000000269e-01,2.666867167387983528e+01,5.260187456260113414e+00,3.450748000000000149e-01
9.000000000000000000e+00,5.703120999999999885e-01,1.440148560841896952e+01,2.809941785762017030e+00,1.459605999999999959e-01
1.000000000000000000e+01,4.647737000000000118e-01,3.230622840940648555e+00,1.106169399999999747e+00,8.250620000000000176e-02
1.100000000000000000e+01,3.877886999999999862e-01,6.975854425885924526e-01,1.010611499999999996e+00,5.296400000000001107e-02
1.200000000000000000e+01,3.277653999999999290e-01,2.370059999999999528e-02,9.451835999999999016e-01,3.570270000000000388e-02
1.300000000000000000e+01,2.808073000000000929e-01,1.868209999999999663e-02,8.853750999999998594e-01,2.587959999999999566e-02
1.400000000000000000e+01,2.416214999999999891e-01,1.576269999999999408e-02,8.486306000000000127e-01,2.039699999999999847e-02
1.500000000000000000e+01,2.128871999999999987e-01,1.333590000000000469e-02,8.222810000000000397e-01,1.700569999999999860e-02
1.600000000000000000e+01,1.866002000000000494e-01,1.190479999999999663e-02,7.891055999999998516e-01,1.419299999999999728e-02
1.700000000000000000e+01,1.643207999999999891e-01,1.016580000000000088e-02,7.694992999999999972e-01,1.221569999999999601e-02
1.800000000000000000e+01,1.492551999999999768e-01,9.488700000000004423e-03,7.488988999999999230e-01,1.078379999999999964e-02
1.900000000000000000e+01,1.327094999999999803e-01,8.470099999999997770e-03,7.341877999999999460e-01,9.684100000000001041e-03
2.000000000000000000e+01,1.172659999999999814e-01,7.865899999999998587e-03,7.242996000000000434e-01,8.911299999999998736e-03


==> fig/fig_data/push_load_99.csv <==
rate,RR,aloha,adapt,PPS
1,5,0,8,0
1.1,6,0,9,0
1.2,6,0,9,0
1.3,6,0,10,0
1.4,6,0,10,0
1.5,6,0,11,0
1.6,6,0,11,0
1.7,7,0,12,0
1.8,7,0,12,0
1.9,7,0,13,0
2,7,0,13,0
2.1,7,0,14,0
2.2,7,0,15,1
2.3,7,0,15,1
2.4,7,1,16,1
2.5,7,1,16,1
2.6,7,2,17,1
2.7,7,6,17,2
2.8,7,55,18,2
2.9,7,86,18,2
3,7,87,19,3
3.1,7,94,20,3
3.2,7,95,20,4
3.3,7,97,21,4
3.4,8,98,21,5
3.5,8,98,22,5
3.6,8,98,23,6
3.7,8,98,24,6
3.8,8,99,24,7
3.9,8,99,45,8
4,8,99,86,8
4.1,8,99,93,9
4.2,8,99,96,9
4.3,8,99,95,10
4.4,8,99,97,10
4.5,8,99,97,11
4.6,8,99,98,11
4.7,8,99,99,12
4.8,8,99,98,12
4.9,8,99,99,13
5,8,99,99,13


==> fig/fig_data/push_load_avg.csv <==
rate,RR,aloha,adapt,PPS
1,0.1609692,0.001665425,0.24155345,0.0016918
1.1,0.1781185,0.002070925,0.2739018,0.0020741
1.2,0.19396,0.002601975,0.30182155,0.0025762
1.3,0.2086343,0.00308525,0.336061475,0.0032493
1.4,0.2247532,0.00376745,0.367643325,0.0038547
1.5,0.2394178,0.004508425,0.40397625,0.0050234
1.6,0.2544651,0.00535625,0.439944475,0.0060249
1.7,0.272699,0.00643035,0.475836,0.0069996
1.8,0.2855437,0.0074802,0.514605275,0.0077517
1.9,0.300448,0.008785825,0.5579746,0.0092515
2,0.3180387,0.01004615,0.59668775,0.0114134
2.1,0.3326152,0.011811675,0.642355125,0.0132233
2.2,0.3489318,0.0138466,0.687220575,0.0163944
2.3,0.3609248,0.0162738,0.738495925,0.0186315
2.4,0.3775814,0.018892425,0.78518505,0.0228159
2.5,0.3939102,0.114392896655283,0.8366222,0.0274471
2.6,0.408051,0.266267927336524,0.890311775,0.0339185
2.7,0.4235337,0.52889170983998,0.9446042,0.0404168
2.8,0.4376497,1.15370044540356,1.00688362466632,0.0532458
2.9,0.4508353,3.61782344952491,1.0684229,0.061485
3,0.4666484,3.86826008555271,1.13570746491432,0.0786293
3.1,0.4820287,8.07963780193469,1.194060775,0.1001705
3.2,0.49413,9.62211723027914,1.2609594,0.1349593
3.3,0.5098266,13.3202770684712,1.33932782322377,0.171183
3.4,0.5260215,17.362672518263,1.4180787,0.2110634
3.5,0.5381606,20.2137457915357,1.47946556375565,0.2665329
3.6,0.5550918,22.6823155327051,1.5709834,0.3354022
3.7,0.5679869,22.5122731416378,1.62795999355879,0.4047236
3.8,0.5828431,28.2770654812512,1.72795999355879,0.4796932
3.9,0.5975395,30.6069145457433,4.59474824440672,0.5911605
4,0.6092884,30.9703217335504,5.29194898996505,0.7031074
4.1,0.6247253,32.5571000750388,8.83915011254534,0.8240708
4.2,0.6361669,33.3083944062315,10.2600005279503,0.9482534
4.3,0.6533848,34.7676909722422,12.7787769093715,1.0775251
4.4,0.6663306,35.7593421427589,14.9420677217217,1.1958591
4.5,0.6798774,35.3235687335812,17.3283917022577,1.3617815
4.6,0.6931416,37.1954443881941,21.3735967473318,1.4988089
4.7,0.7073568,36.5878837690737,28.467077080113,1.613571
4.8,0.7205737,37.537998716653,30.9563203446907,1.7591076
4.9,0.7340138,38.6973956216668,31.5615712104001,1.8920558
5,0.7466304,38.7684008798354,35.5752300856861,2.0438422

